A waveform iteration implementation for black-box multi-rate higher-order coupling

Many multiphysics simulations involve processes evolving on disparate time scales, posing a challenge for efficient coupling. A naive approach that synchronizes all processes using the smallest time scale wastes computational resources on slower processes and typically achieves only linear convergence in time. Waveform iteration is a promising numerical technique that enables higher-order, multi-rate coupling while treating coupled components as black boxes. However, applying this approach to PDE-based coupled simulations is nontrivial. In this paper, we integrate waveform iteration into the black-box coupling library preCICE with minimal modifications to its API. We detail how this extension interacts with key preCICE features, including data mapping for non-matching meshes, quasi-Newton acceleration for strongly coupled problems, and parallel peer-to-peer communication. We then showcase that waveform iteration significantly reduces numerical errors -- often by orders of magnitude. This advancement greatly enhances preCICE, benefiting its extensive user community.

==> figures/ErrorContours/script/cdata/contour_0.0001.csv <==
id;c_level;c_line_x;c_line_y
0;0.0001;3.488502734994612e-05;0.016126887790148495
1;0.0001;3.7569844640986275e-05;0.016127406189526662
2;0.0001;4.5133009845512456e-05;0.016121616215652907
3;0.0001;5.421871176685403e-05;0.01612069018309478
4;0.0001;6.513345145204147e-05;0.01612012943934605
5;0.0001;7.824543150892369e-05;0.016114850079017133
6;0.0001;9.399697721416796e-05;0.016112484860061373
7;0.0001;0.00011291945810782778;0.016112158972992518
8;0.0001;0.0001356512134460806;0.016103750992995207
9;0.0001;0.00016295908621720965;0.01609453666306413
10;0.0001;0.00019576429215875386;0.016083093896844685
11;0.0001;0.00023517349645257575;0.01605949445906108
12;0.0001;0.00028251614645268973;0.01599904719497368
13;0.0001;0.0003393893198444363;0.015909724632691906
14;0.0001;0.0004077116011624415;0.01577352975420454
15;0.0001;0.0004897878041614131;0.015574451058582862
16;0.0001;0.0005883867234125633;0.015280583776396227
17;0.0001;0.0005930854963726818;0.015264179671752334
18;0.0001;0.0007068345380320648;0.01470658882548817
19;0.0001;0.0008367965037695867;0.013894954943731374
20;0.0001;0.0008491270184638145;0.013777050484317984
21;0.0001;0.0009385171165376179;0.012648552168552958
22;0.0001;0.0009984533566753514;0.011513953993264471
23;0.0001;0.0010200643215492382;0.010965448058769738
24;0.0001;0.0010355646601455657;0.010481131341546858
25;0.0001;0.001058622154116;0.009540954763499945
26;0.0001;0.0010753493686486053;0.00868511373751352
27;0.0001;0.0010836966555126592;0.0079060432109077
28;0.0001;0.0010889741283475708;0.0071968567300115215
29;0.0001;0.0010964972637184213;0.006551285568595508
30;0.0001;0.0010984591936389937;0.005963623316594642
31;0.0001;0.001099106653095209;0.005428675439323859
32;0.0001;0.0011011541459190488;0.004941713361323833
33;0.0001;0.0011051071931868059;0.004498432668969444
34;0.0001;0.001108049403393665;0.004094915062380423
35;0.0001;0.0011047766239568545;0.003727593720314938
36;0.0001;0.0011034712167996424;0.00339322177189533
37;0.0001;0.0011016021444758793;0.0030888435964774815
38;0.0001;0.0011037996572046628;0.002811768697974231
39;0.0001;0.0011042023532544837;0.002559547922699536
40;0.0001;0.0011039066929129926;0.002329951810515372
41;0.0001;0.0011023707680938733;0.0021209508879201904
42;0.0001;0.0011000903429418416;0.0019306977288832496
43;0.0001;0.0010980904299833073;0.0017575106248547915
44;0.0001;0.001098376706579699;0.001599858719606057
45;0.0001;0.0010994642807465136;0.0014563484775012444
46;0.0001;0.001101396821418437;0.0013257113655901094
47;0.0001;0.0011016587842588507;0.0012540445307849192


==> figures/ErrorContours/script/cdata/contour_0.001.csv <==
id;c_level;c_line_x;c_line_y
0;0.001;5.6707903613693166e-05;0.027429842298209956
1;0.001;6.513345145204147e-05;0.027397396678420533
2;0.001;7.824543150892369e-05;0.02735485316033329
3;0.001;9.399697721416796e-05;0.02731476743815902
4;0.001;0.00011291945810782778;0.027331666937438038
5;0.001;0.0001356512134460806;0.027332826424842
6;0.001;0.00016295908621720968;0.02742030847454418
7;0.001;0.0001957642921587539;0.02751779644382539
8;0.001;0.00023517349645257572;0.02743197874528473
9;0.001;0.00028251614645268973;0.02730955220090276
10;0.001;0.0003393893198444363;0.02718851120287673
11;0.001;0.00040771160116244155;0.027200903887185962
12;0.001;0.0004897878041614131;0.027180886744259527
13;0.001;0.0005883867234125633;0.027278386720372354
14;0.001;0.0007068345380320648;0.027420697864171742
15;0.001;0.0008491270184638148;0.02744621584045439
16;0.001;0.0010200643215492382;0.027292491135850902
17;0.001;0.0012254129211200567;0.027086438808683735
18;0.001;0.0014721001367515303;0.026834864686888598
19;0.001;0.001479213189922798;0.026826957952797246
20;0.001;0.001768447822994318;0.026383579904142314
21;0.001;0.0021244531024598415;0.02578010477133809
22;0.001;0.0025521256131319555;0.024836018829565803
23;0.001;0.0026967235351692577;0.02442053094548651
24;0.001;0.003065892646753437;0.022406947550500763
25;0.001;0.0030911895493195038;0.022229964825261943
26;0.001;0.003228916050010767;0.020235896477251564
27;0.001;0.0032959661197606103;0.018420699693267154
28;0.001;0.0033648726793428173;0.016768329368110076
29;0.001;0.0034077354301084214;0.015264179671752334
30;0.001;0.0034323881639757936;0.013894954943731372
31;0.001;0.0034491831568780455;0.012648552168552958
32;0.001;0.003476746059075757;0.01151395399326447
33;0.001;0.0034989049160650504;0.010481131341546858
34;0.001;0.0035029902095563004;0.009540954763499945
35;0.001;0.0035142607150873296;0.00868511373751352
36;0.001;0.0035126275158021063;0.0079060432109077
37;0.001;0.0035005441016099435;0.0071968567300115215
38;0.001;0.0034928943341531503;0.006551285568595509
39;0.001;0.003486969044852219;0.005963623316594643
40;0.001;0.0034699469184238056;0.005428675439323859
41;0.001;0.003462187687178264;0.004941713361323833
42;0.001;0.0034608328771751334;0.004498432668969444
43;0.001;0.0034646170712910106;0.004094915062380423
44;0.001;0.003486640595087883;0.0037275937203149374
45;0.001;0.0034901751025201095;0.0036230819708174275


==> figures/ErrorContours/script/cdata/contour_1e-05.csv <==
id;c_level;c_line_x;c_line_y
0;1e-05;2.000100659882474e-05;0.009147432998676548
1;1e-05;2.1670788126238704e-05;0.009144982160503804
2;1e-05;2.6033322820678815e-05;0.009143075868377832
3;1e-05;3.1274077026533425e-05;0.009147886365475213
4;1e-05;3.7569844640986275e-05;0.009153970858384273
5;1e-05;4.5133009845512456e-05;0.009145753118177403
6;1e-05;5.421871176685403e-05;0.009127248854776757
7;1e-05;6.513345145204147e-05;0.009105079762840319
8;1e-05;7.824543150892369e-05;0.009080639072582008
9;1e-05;9.399697721416794e-05;0.009037232208429584
10;1e-05;0.00011291945810782778;0.008973509647233688
11;1e-05;0.0001356512134460806;0.008892384786493464
12;1e-05;0.00016295908621720968;0.008783088104339004
13;1e-05;0.00018238139499806742;0.00868511373751352
14;1e-05;0.0001957642921587539;0.008590894654025733
15;1e-05;0.00023517349645257572;0.008218385065242905
16;1e-05;0.0002603198007374856;0.0079060432109077
17;1e-05;0.00028251614645268973;0.007489067129089687
18;1e-05;0.00029463817370240235;0.0071968567300115215
19;1e-05;0.0003133285903001335;0.006551285568595509
20;1e-05;0.0003246692159144203;0.005963623316594642
21;1e-05;0.00033346052689473644;0.005428675439323859
22;1e-05;0.0003393893198444363;0.004962233775379523
23;1e-05;0.0003396090873302771;0.004941713361323833
24;1e-05;0.00034343431669246044;0.004498432668969444
25;1e-05;0.0003460036329718425;0.004094915062380423
26;1e-05;0.0003468393406611523;0.003727593720314938
27;1e-05;0.00034841330876294344;0.00339322177189533
28;1e-05;0.00034835369177477226;0.0030888435964774815
29;1e-05;0.0003491366216839888;0.002811768697974231
30;1e-05;0.0003497899575995829;0.002559547922699536
31;1e-05;0.00034923822160821396;0.002329951810515372
32;1e-05;0.0003495478545554224;0.0021209508879201904
33;1e-05;0.00034975944696271206;0.0019306977288832496
34;1e-05;0.0003509875773352765;0.0017575106248547913
35;1e-05;0.0003508392688817353;0.0015998587196060573
36;1e-05;0.00035001736870732074;0.0014563484775012444
37;1e-05;0.0003498816887392701;0.0013257113655901094
38;1e-05;0.00034994103143622666;0.0012067926406393288
39;1e-05;0.00035026649508961157;0.0010985411419875584
40;1e-05;0.0003497992631707647;0.001


==> figures/ErrorContours/script/cdata/contour_1e-06.csv <==
id;c_level;c_line_x;c_line_y
0;1e-06;1.2499999999999996e-05;0.005028780453373061
1;1e-06;1.5016368272479874e-05;0.0050893758203829995
2;1e-06;1.8039305287579262e-05;0.005132170878716493
3;1e-06;2.16707881262387e-05;0.005128604868546791
4;1e-06;2.603332282067882e-05;0.00511065949776387
5;1e-06;3.1274077026533425e-05;0.005085222598459797
6;1e-06;3.7569844640986275e-05;0.005049075005728499
7;1e-06;4.5133009845512456e-05;0.0050002707050538255
8;1e-06;5.2415336849447856e-05;0.004941713361323833
9;1e-06;5.421871176685403e-05;0.0049226682031205055
10;1e-06;6.513345145204147e-05;0.004777082908853648
11;1e-06;7.824543150892369e-05;0.004545157020163893
12;1e-06;8.024503655120113e-05;0.004498432668969444
13;1e-06;9.226499989864771e-05;0.004094915062380423
14;1e-06;9.399697721416794e-05;0.004005421340018945
15;1e-06;9.828855429720929e-05;0.003727593720314938
16;1e-06;0.00010224217133235727;0.00339322177189533
17;1e-06;0.00010483837725037775;0.003088843596477482
18;1e-06;0.00010690249647298222;0.002811768697974231
19;1e-06;0.00010826534982621915;0.002559547922699536
20;1e-06;0.00010885347308510871;0.002329951810515372
21;1e-06;0.00010958762160558598;0.0021209508879201904
22;1e-06;0.0001099594621566507;0.0019306977288832496
23;1e-06;0.00011038503316530603;0.0017575106248547913
24;1e-06;0.00011056041511172459;0.0015998587196060573
25;1e-06;0.00011060442799230822;0.0014563484775012444
26;1e-06;0.00011079565359228045;0.0013257113655901094
27;1e-06;0.00011035773399079478;0.0012067926406393288
28;1e-06;0.00011046813766674831;0.0010985411419875584
29;1e-06;0.00011081896807084573;0.001


==> figures/ErrorContours/script/cdata/contour_1e-07.csv <==
id;c_level;c_line_x;c_line_y
0;1e-07;1.2499999999999996e-05;0.002861639111793258
1;1e-07;1.5016368272479874e-05;0.002839986313582026
2;1e-07;1.7446268889686523e-05;0.0028117686979742306
3;1e-07;1.8039305287579262e-05;0.0028017385488490077
4;1e-07;2.1670788126238697e-05;0.0027192149689307366
5;1e-07;2.6033322820678815e-05;0.0025665475267285503
6;1e-07;2.6179387747059112e-05;0.002559547922699536
7;1e-07;2.884470058805984e-05;0.002329951810515372
8;1e-07;3.041679160968523e-05;0.0021209508879201904
9;1e-07;3.1274077026533425e-05;0.002015783348762624
10;1e-07;3.185919281001727e-05;0.0019306977288832496
11;1e-07;3.3371748035219056e-05;0.0017575106248547913
12;1e-07;3.462338071098326e-05;0.0015998587196060575
13;1e-07;3.519495243833393e-05;0.0014563484775012444
14;1e-07;3.510418261650817e-05;0.0013257113655901094
15;1e-07;3.438143058379851e-05;0.0012067926406393288
16;1e-07;3.412107338643098e-05;0.0010985411419875584
17;1e-07;3.432674378643563e-05;0.001


==> figures/ErrorContours/script/cdata/times_reduced.csv <==
x;y;z;w
9.765624999992502e-06;0.0024999999999999;5.949196485444119e-08;0.01
1.2207031250018285e-05;0.0015625;1.6357887655527037e-08;0.00625
1.2207031250018285e-05;0.003125;1.39910518004438e-07;0.0125
1.2207031250018285e-05;0.0062499999999999;2.127423060577227e-06;0.025
1.52587890625e-05;0.00390625;3.3381761632700346e-07;0.015625
1.52587890625e-05;0.0078125;5.206950346128836e-06;0.03125
1.562499999998573e-05;0.001;1.5580691403727087e-08;0.004
1.562499999998573e-05;0.002;3.4988896335796944e-08;0.008
1.953124999998777e-05;0.0012499999999999;2.8148618602674705e-08;0.005
1.953124999998777e-05;0.0024999999999999;7.376986954632514e-08;0.01
1.953124999998777e-05;0.005;8.867074580698464e-07;0.02
1.953124999998777e-05;0.01;1.4045209977900376e-05;0.04
2.4414062499984324e-05;0.0015625;4.9517283495781335e-08;0.00625
2.4414062499984324e-05;0.003125;1.6329397924119693e-07;0.0125
2.4414062499984324e-05;0.0062499999999999;2.1551757861948406e-06;0.025
2.4414062499984324e-05;0.0124999999999999;3.466188869855058e-05;0.05
3.0517578125e-05;0.00390625;3.8513315776811385e-07;0.015625
3.0517578125e-05;0.0078125;5.258743016628431e-06;0.03125
3.0517578125e-05;0.015625;8.640656761663146e-05;0.0625
3.125000000001574e-05;0.001;8.285328856327825e-08;0.004
3.125000000001574e-05;0.002;9.954751384322337e-08;0.008
3.756009615385336e-05;0.0192307692307692;0.0002007991792761;0.0769230769230769
3.90624999999866e-05;0.0012499999999999;1.2483300426691102e-07;0.005
3.90624999999866e-05;0.0024999999999999;1.661904891481214e-07;0.01
3.90624999999866e-05;0.005;9.631680039368096e-07;0.02
3.90624999999866e-05;0.01;1.408392892192356e-05;0.04
4.882812499998171e-05;0.0015625;1.983810316574797e-07;0.00625
4.882812499998171e-05;0.003125;3.0004754042467496e-07;0.0125
4.882812499998171e-05;0.0062499999999999;2.272902283634304e-06;0.025
4.882812499998171e-05;0.0124999999999999;3.471125581203105e-05;0.05
4.882812499998171e-05;0.025;0.0006007646418455;0.1
6.103515625e-05;0.00390625;5.699062218811335e-07;0.015625
6.103515625e-05;0.0078125;5.434149045649428e-06;0.03125
6.103515625e-05;0.015625;8.647900589200952e-05;0.0625
6.24999999999866e-05;0.001;3.1842638448242866e-07;0.004
6.24999999999866e-05;0.002;3.349184518053328e-07;0.008
7.512019230770405e-05;0.0192307692307692;0.0002008879243257;0.0769230769230769
7.812500000001743e-05;0.0012499999999999;4.982625887439696e-07;0.005
7.812500000001743e-05;0.0024999999999999;5.386385186767484e-07;0.01
7.812500000001743e-05;0.005;1.2614313134179378e-06;0.02
7.812500000001743e-05;0.01;1.4381197375040731e-05;0.04
9.765625000001566e-05;0.0015625;7.805601580646027e-07;0.00625
9.765625000001566e-05;0.003125;8.794551684676577e-07;0.0125
9.765625000001566e-05;0.0062499999999999;2.736197105106253e-06;0.025
9.765625000001566e-05;0.0124999999999999;3.4932475800400486e-05;0.05
9.765625000001566e-05;0.025;0.0006009544822906;0.1
9.765625000001566e-05;0.05;0.0102006632107723;0.2
0.0001220703125;0.00390625;1.4675211379433506e-06;0.015625
0.0001220703125;0.0078125;6.154790912371588e-06;0.03125
0.0001220703125;0.015625;8.677369817705616e-05;0.0625
0.000125;0.001;1.2685755922947628e-06;0.004
0.000125;0.002;1.284959438185851e-06;0.008
0.0001502403846153;0.0192307692307692;0.0002012380459957;0.0769230769230769
0.0001562499999999;0.0012499999999999;1.983133544380955e-06;0.005
0.0001562499999999;0.0024999999999999;2.023083755464672e-06;0.01
0.0001562499999999;0.005;2.679650635550868e-06;0.02
0.0001562499999999;0.01;1.5568647819090564e-05;0.04
0.0001953125;0.0015625;3.100877834116833e-06;0.00625
0.0001953125;0.003125;3.197717103275988e-06;0.0125
0.0001953125;0.0062499999999999;4.825699073562895e-06;0.025
0.0001953125;0.0124999999999999;3.6810133847958726e-05;0.05
0.0001953125;0.025;0.0006017086894217;0.1
0.0001953125;0.05;0.0102009504400836;0.2
0.000244140625;0.00390625;5.088573740041902e-06;0.015625
0.000244140625;0.0078125;9.125569306489556e-06;0.03125
0.000244140625;0.015625;8.822000220838665e-05;0.0625
0.0002499999999999;0.001;5.071222025809785e-06;0.004
0.0002499999999999;0.002;5.087547124360548e-06;0.008
0.0003004807692307;0.0192307692307692;0.0002026882376469;0.0769230769230769
0.0003125;0.0012499999999999;7.924873531184318e-06;0.005
0.0003125;0.0024999999999999;7.964681665861839e-06;0.01
0.0003125;0.005;8.598985373198254e-06;0.02
0.0003125;0.01;2.040700718066498e-05;0.04
0.0003906249999999;0.0015625;1.2384562746547978e-05;0.00625
0.0003906249999999;0.003125;1.248105415163625e-05;0.0125
0.0003906249999999;0.0062499999999999;1.4050334384563268e-05;0.025
0.0003906249999999;0.0124999999999999;4.439659711393679e-05;0.05
0.0003906249999999;0.025;0.0006047250659964;0.1
0.0003906249999999;0.05;0.0102020981392153;0.2
0.00048828125;0.00390625;1.9593841610432428e-05;0.015625
0.00048828125;0.0078125;2.3443453019023064e-05;0.03125
0.00048828125;0.015625;0.0001001686897507;0.0625
0.0004999999999999;0.001;2.028235540052492e-05;0.004
0.0004999999999999;0.002;2.029845659495821e-05;0.008
0.0006009615384615;0.0192307692307692;0.0002180837325373;0.0769230769230769
0.0006249999999999;0.0012499999999999;3.1692526265281185e-05;0.005
0.0006249999999999;0.0024999999999999;3.1731783763699895e-05;0.01
0.0006249999999999;0.005;3.2363866601992086e-05;0.02
0.0006249999999999;0.01;4.284988522551547e-05;0.04
0.0007812499999999;0.0015625;4.952115504042176e-05;0.00625
0.0007812499999999;0.003125;4.961629431465831e-05;0.0125
0.0007812499999999;0.0062499999999999;5.114309791059979e-05;0.025
0.0007812499999999;0.0124999999999999;7.717328726419836e-05;0.05
0.0007812499999999;0.025;0.0006167773320079;0.1
0.0007812499999999;0.05;0.0102066696159605;0.2
0.0009765625;0.00390625;7.761826047042453e-05;0.015625
0.0009765625;0.0078125;8.130434377368045e-05;0.03125
0.0009765625;0.015625;0.0001485331896391;0.0625
0.001;0.001;8.113005226262349e-05;0.004
0.001;0.002;8.114577572859716e-05;0.008
0.0012019230769231;0.0192307692307692;0.0002915967149995;0.0769230769230769
0.0012499999999999;0.0012499999999999;0.0001267689728152;0.005
0.0012499999999999;0.0024999999999999;0.0001268073086954;0.01
0.0012499999999999;0.005;0.0001274305099384;0.02
0.0012499999999999;0.01;0.0001373213367757;0.04
0.0015625;0.0015625;0.0001980791552683;0.00625
0.0015625;0.003125;0.0001981720337966;0.0125
0.0015625;0.0062499999999999;0.0001995196431234;0.025
0.0015625;0.0124999999999999;0.0002240680877488;0.05
0.0015625;0.025;0.0007318639524431;0.1
0.0015625;0.05;0.0102248055792319;0.2
0.001953125;0.00390625;0.0003097379424398;0.015625
0.001953125;0.0078125;0.0003127477862397;0.03125
0.001953125;0.015625;0.0003724282365313;0.0625
0.002;0.002;0.0003245508497981;0.008
0.0024038461538461;0.0192307692307692;0.0006167462352306;0.0769230769230769
0.0024999999999999;0.0024999999999999;0.0005071303131574;0.01
0.0024999999999999;0.005;0.0005077387002821;0.02
0.0024999999999999;0.01;0.0005174861383162;0.04
0.003125;0.003125;0.0007924248583811;0.0125
0.003125;0.0062499999999999;0.0007930400322707;0.025
0.003125;0.0124999999999999;0.0008172349897246;0.05
0.003125;0.025;0.0012319544228865;0.1
0.003125;0.05;0.0102962020453689;0.2
0.00390625;0.00390625;0.0012381840787394;0.015625
0.00390625;0.0078125;0.0012396281343016;0.03125
0.00390625;0.015625;0.0012923715650334;0.0625
0.0048076923076922;0.0192307692307692;0.001985268990979;0.0769230769230769
0.005;0.005;0.0020287462330774;0.02
0.005;0.01;0.0020382506717054;0.04
0.0062499999999999;0.0062499999999999;0.0031659808719378;0.025
0.0062499999999999;0.0124999999999999;0.003189577401567;0.05
0.0062499999999999;0.025;0.0035119338821859;0.1
0.0062499999999999;0.05;0.0120691382056088;0.2
0.0078125;0.0078125;0.0049456836613052;0.03125
0.0078125;0.015625;0.004996833170999;0.0625
0.0096153846153846;0.0192307692307692;0.0075754761776388;0.0769230769230769
0.01;0.01;0.0081135698377065;0.04
0.0124999999999999;0.0124999999999999;0.0126573529722769;0.05
0.0124999999999999;0.025;0.0127623116702884;0.1
0.0124999999999999;0.05;0.0198167192459586;0.2
0.015625;0.015625;0.0197625441571365;0.0625
0.0192307692307692;0.0192307692307692;0.0298062372741129;0.0769230769230769
0.025;0.025;0.0497638170744235;0.1
0.025;0.05;0.0518239000142373;0.2
0.05;0.05;0.1922588167763372;0.2


==> figures/ErrorContours/script/sweet.csv <==
# assembled from specific results from this folder.
time window size,time step size Mass-Left,time step size Mass-Right,error Mass-Left,error Mass-Right
0.1,0.025000000000000012,0.003125000000000018,0.0012254505376257,0.0012319544228865
0.05,0.01249999999999998,0.0007812499999999816,7.717328726419836e-05,7.531636460272884e-05
0.025,0.006249999999999985,0.0001953125000000183,4.825699073562895e-06,4.642296072492058e-06
0.0125,0.003125000000000018,4.882812499998171e-05,3.0004754042467496e-07,2.861505649653928e-07
0.00625,0.0015625000000000153,1.2207031250018285e-05,1.3738299275978251e-08,1.6357887655527037e-08


==> figures/HigherOrderPartitionedHeat/results/GL2_2.csv <==
# participants version:{'Dirichlet': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}, 'Neumann': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Dirichlet': <prepesthel.participant.Participant object at 0x7f628ea659a0>, 'Neumann': <prepesthel.participant.Participant object at 0x7f628cd2e7e0>}
# run cmd:python3 doConvergenceStudy.py precice-config.xml.jinja2 --silent --executor Github --experiment sincos -w 6 -s 1 -wd 2 -sb 5 5 -dt 1 -tss GaussLegendre2 GaussLegendre2 --exchange-substeps -o results/Fig13/data/GL2_2.csv
# args:Namespace(template_path='precice-config.xml.jinja2', silent=True, executor='Github', max_time=1.0, base_time_window_size=1.0, time_window_refinements=6, base_time_step_refinement=[5, 5], time_step_refinements=1, time_step_refinement_factor=[2, 2], experiment='sincos', time_stepping_scheme=['GaussLegendre2', 'GaussLegendre2'], waveform_degree=2, exchange_substeps=True, out_filename='results/Fig13/data/GL2_2.csv')
# precice.get_version_information():b'3.3.0;no-info [git failed to run];PRECICE_FEATURE_MPI_COMMUNICATION=Y;PRECICE_FEATURE_PETSC_MAPPING=Y;PRECICE_FEATURE_GINKGO_MAPPING=N;PRECICE_FEATURE_PYTHON_ACTIONS=Y;PRECICE_BINDINGS_C=Y;PRECICE_BINDINGS_FORTRAN=Y;CXX=GNU;CXXFLAGS= -O3 -DNDEBUG;LDFLAGS='
# precice.__version__:3.3.1
# precice_config_params:{'time_window_size': 0.03125, 'max_time': 1.0, 'waveform_degree': 2, 'substeps': True}
time window size,time step size Dirichlet,time step size Neumann,substeps Dirichlet,avg(iterations / window),max(iterations / window),error Dirichlet,substeps Neumann,error Neumann
1.0,0.2,0.2,5,18.0,18,1.4426104449847668e-05,5,1.8361175797834453e-05
0.5,0.1,0.1,5,18.0,18,5.638215716446995e-06,5,4.82961056675297e-06
0.25,0.05,0.05,5,18.0,19,1.2676253171145514e-06,5,1.0861314350473126e-06
0.125,0.025,0.025,5,16.875,18,3.1163558763551816e-07,5,2.631878107466729e-07
0.0625,0.0125,0.0125,5,15.0,18,7.688377011111107e-08,5,6.505263818271057e-08
0.03125,0.00625,0.00625,5,14.875,17,1.9177119932974828e-08,5,1.618670606048863e-08


==> figures/HigherOrderPartitionedHeat/results/GL2_3.csv <==
# participants version:{'Dirichlet': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}, 'Neumann': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Dirichlet': <prepesthel.participant.Participant object at 0x7fec29183170>, 'Neumann': <prepesthel.participant.Participant object at 0x7fec2b87c8f0>}
# run cmd:python3 doConvergenceStudy.py precice-config.xml.jinja2 --silent --executor Github --experiment sincos -w 6 -s 1 -wd 3 -sb 5 5 -dt 1 -tss GaussLegendre2 GaussLegendre2 --exchange-substeps -o results/Fig13/data/GL2_3.csv
# args:Namespace(template_path='precice-config.xml.jinja2', silent=True, executor='Github', max_time=1.0, base_time_window_size=1.0, time_window_refinements=6, base_time_step_refinement=[5, 5], time_step_refinements=1, time_step_refinement_factor=[2, 2], experiment='sincos', time_stepping_scheme=['GaussLegendre2', 'GaussLegendre2'], waveform_degree=3, exchange_substeps=True, out_filename='results/Fig13/data/GL2_3.csv')
# precice.get_version_information():b'3.3.0;no-info [git failed to run];PRECICE_FEATURE_MPI_COMMUNICATION=Y;PRECICE_FEATURE_PETSC_MAPPING=Y;PRECICE_FEATURE_GINKGO_MAPPING=N;PRECICE_FEATURE_PYTHON_ACTIONS=Y;PRECICE_BINDINGS_C=Y;PRECICE_BINDINGS_FORTRAN=Y;CXX=GNU;CXXFLAGS= -O3 -DNDEBUG;LDFLAGS='
# precice.__version__:3.3.1
# precice_config_params:{'time_window_size': 0.03125, 'max_time': 1.0, 'waveform_degree': 3, 'substeps': True}
time window size,time step size Dirichlet,time step size Neumann,substeps Dirichlet,avg(iterations / window),max(iterations / window),error Dirichlet,substeps Neumann,error Neumann
1.0,0.2,0.2,5,18.0,18,1.2878486866900426e-06,5,8.780353110171512e-07
0.5,0.1,0.1,5,18.5,19,4.845074600973817e-07,5,2.0495728859369695e-07
0.25,0.05,0.05,5,17.75,18,6.665572479464968e-08,5,3.397694295022854e-08
0.125,0.025,0.025,5,20.125,21,6.993107026992392e-09,5,4.553572737271101e-09
0.0625,0.0125,0.0125,5,15.875,18,6.507419612832766e-10,5,4.6202877971304924e-10
0.03125,0.00625,0.00625,5,15.5625,23,4.857968158421472e-11,5,3.661615184725275e-11


==> figures/HigherOrderPartitionedHeat/results/GL2_5.csv <==
# participants version:{'Dirichlet': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}, 'Neumann': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Dirichlet': <prepesthel.participant.Participant object at 0x7fca3d6099a0>, 'Neumann': <prepesthel.participant.Participant object at 0x7fca3c9265a0>}
# run cmd:python3 doConvergenceStudy.py precice-config.xml.jinja2 --silent --executor Github --experiment sincos -w 6 -s 1 -wd 5 -sb 5 5 -dt 1 -tss GaussLegendre2 GaussLegendre2 --exchange-substeps -o results/Fig13/data/GL2_5.csv
# args:Namespace(template_path='precice-config.xml.jinja2', silent=True, executor='Github', max_time=1.0, base_time_window_size=1.0, time_window_refinements=6, base_time_step_refinement=[5, 5], time_step_refinements=1, time_step_refinement_factor=[2, 2], experiment='sincos', time_stepping_scheme=['GaussLegendre2', 'GaussLegendre2'], waveform_degree=5, exchange_substeps=True, out_filename='results/Fig13/data/GL2_5.csv')
# precice.get_version_information():b'3.3.0;no-info [git failed to run];PRECICE_FEATURE_MPI_COMMUNICATION=Y;PRECICE_FEATURE_PETSC_MAPPING=Y;PRECICE_FEATURE_GINKGO_MAPPING=N;PRECICE_FEATURE_PYTHON_ACTIONS=Y;PRECICE_BINDINGS_C=Y;PRECICE_BINDINGS_FORTRAN=Y;CXX=GNU;CXXFLAGS= -O3 -DNDEBUG;LDFLAGS='
# precice.__version__:3.3.1
# precice_config_params:{'time_window_size': 0.03125, 'max_time': 1.0, 'waveform_degree': 5, 'substeps': True}
time window size,time step size Dirichlet,time step size Neumann,substeps Dirichlet,avg(iterations / window),max(iterations / window),error Dirichlet,substeps Neumann,error Neumann
1.0,0.2,0.2,5,18.0,18,1.8316038901498851e-06,5,1.4234006611027355e-06
0.5,0.1,0.1,5,18.0,18,6.461244243297452e-07,5,2.288457783478843e-07
0.25,0.05,0.05,5,18.0,19,7.839167703615975e-08,5,3.0706419622182296e-08
0.125,0.025,0.025,5,21.875,27,8.21178870022853e-09,5,4.020710486950323e-09
0.0625,0.0125,0.0125,5,16.25,19,7.375107427251104e-10,5,4.241464825458333e-10
0.03125,0.00625,0.00625,5,14.875,18,5.3803556767981935e-11,5,3.4533815536735845e-11


==> figures/HigherOrderPartitionedHeat/results/GL2_mono.csv <==
# participants version:{'Monolithic': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Monolithic': <prepesthel.participant.Participant object at 0x7f7a1a46da30>}
# run cmd:python3 doConvergenceStudyMonolithic.py --silent --executor Github --experiment sincos -s 6 -dt 0.2 -tss GaussLegendre2 -o results/Fig13/data/GL2_mono.csv
# args:Namespace(silent=True, executor='Github', max_time=1.0, base_time_step_size=0.2, time_step_refinements=6, time_step_refinement_factor=[2], experiment='sincos', time_stepping_scheme=['GaussLegendre2'], out_filename='results/Fig13/data/GL2_mono.csv')
time step size Monolithic,error Monolithic
0.2,2.210814983713733e-06
0.1,1.5250089525188077e-07
0.05,1.0345489477658526e-08
0.025,6.696252292736297e-10
0.0125,4.2284555826563795e-11
0.00625,2.5674779399076682e-12


==> figures/HigherOrderPartitionedHeat/results/GL3_3.csv <==
# participants version:{'Dirichlet': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}, 'Neumann': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Dirichlet': <prepesthel.participant.Participant object at 0x7f0cd4cfd9a0>, 'Neumann': <prepesthel.participant.Participant object at 0x7f0cd40e74d0>}
# run cmd:python3 doConvergenceStudy.py precice-config.xml.jinja2 --silent --executor Github --experiment sincos -w 6 -s 1 -wd 3 -sb 5 5 -dt 1 -tss GaussLegendre3 GaussLegendre3 --exchange-substeps -o results/Fig13/data/GL3_3.csv
# args:Namespace(template_path='precice-config.xml.jinja2', silent=True, executor='Github', max_time=1.0, base_time_window_size=1.0, time_window_refinements=6, base_time_step_refinement=[5, 5], time_step_refinements=1, time_step_refinement_factor=[2, 2], experiment='sincos', time_stepping_scheme=['GaussLegendre3', 'GaussLegendre3'], waveform_degree=3, exchange_substeps=True, out_filename='results/Fig13/data/GL3_3.csv')
# precice.get_version_information():b'3.3.0;no-info [git failed to run];PRECICE_FEATURE_MPI_COMMUNICATION=Y;PRECICE_FEATURE_PETSC_MAPPING=Y;PRECICE_FEATURE_GINKGO_MAPPING=N;PRECICE_FEATURE_PYTHON_ACTIONS=Y;PRECICE_BINDINGS_C=Y;PRECICE_BINDINGS_FORTRAN=Y;CXX=GNU;CXXFLAGS= -O3 -DNDEBUG;LDFLAGS='
# precice.__version__:3.3.1
# precice_config_params:{'time_window_size': 0.03125, 'max_time': 1.0, 'waveform_degree': 3, 'substeps': True}
time window size,time step size Dirichlet,time step size Neumann,substeps Dirichlet,avg(iterations / window),max(iterations / window),error Dirichlet,substeps Neumann,error Neumann
1.0,0.2,0.2,5,19.0,19,3.1927972799914607e-06,5,5.817420253529246e-07
0.5,0.1,0.1,5,20.0,21,2.259002574249883e-07,5,4.262637713033508e-08
0.25,0.05,0.05,5,20.5,22,1.3277192586160516e-08,5,2.765972063356224e-09
0.125,0.025,0.025,5,20.25,24,7.676305296464711e-10,5,1.6090898795927092e-10
0.0625,0.0125,0.0125,5,17.4375,22,5.0951721648240095e-11,5,1.2731501775634067e-11
0.03125,0.00625,0.00625,5,14.8125,17,4.3606160269981785e-12,5,1.9510547467754894e-12


==> figures/HigherOrderPartitionedHeat/results/GL3_5.csv <==
# participants version:{'Dirichlet': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}, 'Neumann': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Dirichlet': <prepesthel.participant.Participant object at 0x7fca567e9ca0>, 'Neumann': <prepesthel.participant.Participant object at 0x7fca553f7c80>}
# run cmd:python3 doConvergenceStudy.py precice-config.xml.jinja2 --silent --executor Github --experiment sincos -w 6 -s 1 -wd 5 -sb 5 5 -dt 1 -tss GaussLegendre3 GaussLegendre3 --exchange-substeps -o results/Fig13/data/GL3_5.csv
# args:Namespace(template_path='precice-config.xml.jinja2', silent=True, executor='Github', max_time=1.0, base_time_window_size=1.0, time_window_refinements=6, base_time_step_refinement=[5, 5], time_step_refinements=1, time_step_refinement_factor=[2, 2], experiment='sincos', time_stepping_scheme=['GaussLegendre3', 'GaussLegendre3'], waveform_degree=5, exchange_substeps=True, out_filename='results/Fig13/data/GL3_5.csv')
# precice.get_version_information():b'3.3.0;no-info [git failed to run];PRECICE_FEATURE_MPI_COMMUNICATION=Y;PRECICE_FEATURE_PETSC_MAPPING=Y;PRECICE_FEATURE_GINKGO_MAPPING=N;PRECICE_FEATURE_PYTHON_ACTIONS=Y;PRECICE_BINDINGS_C=Y;PRECICE_BINDINGS_FORTRAN=Y;CXX=GNU;CXXFLAGS= -O3 -DNDEBUG;LDFLAGS='
# precice.__version__:3.3.1
# precice_config_params:{'time_window_size': 0.03125, 'max_time': 1.0, 'waveform_degree': 5, 'substeps': True}
time window size,time step size Dirichlet,time step size Neumann,substeps Dirichlet,avg(iterations / window),max(iterations / window),error Dirichlet,substeps Neumann,error Neumann
1.0,0.2,0.2,5,20.0,20,7.128777370208952e-08,5,1.2246048820845836e-08
0.5,0.1,0.1,5,21.5,23,7.603161218489335e-10,5,8.17996969904548e-10
0.25,0.05,0.05,5,22.25,25,5.2172739260097454e-11,5,4.526550861550131e-11
0.125,0.025,0.025,5,21.25,22,3.058365875908418e-12,5,2.064829662180848e-12
0.0625,0.0125,0.0125,5,15.6875,18,4.447185801449569e-13,5,2.382934260039674e-13
0.03125,0.00625,0.00625,5,15.28125,18,6.701254685593229e-13,5,5.418633134245625e-13


==> figures/HigherOrderPartitionedHeat/results/GL3_mono.csv <==
# participants version:{'Monolithic': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Monolithic': <prepesthel.participant.Participant object at 0x7f0b45e781a0>}
# run cmd:python3 doConvergenceStudyMonolithic.py --silent --executor Github --experiment sincos -s 6 -dt 0.2 -tss GaussLegendre3 -o results/Fig13/data/GL3_mono.csv
# args:Namespace(silent=True, executor='Github', max_time=1.0, base_time_step_size=0.2, time_step_refinements=6, time_step_refinement_factor=[2], experiment='sincos', time_stepping_scheme=['GaussLegendre3'], out_filename='results/Fig13/data/GL3_mono.csv')
time step size Monolithic,error Monolithic
0.2,1.4190128510834582e-08
0.1,3.7873485083690215e-10
0.05,1.0498947221952224e-11
0.025,3.1256073787624213e-13
0.0125,3.124480396274758e-13
0.00625,6.160772895375974e-13


==> figures/HigherOrderPartitionedHeat/results/IE_3.csv <==
# participants version:{'Dirichlet': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}, 'Neumann': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Dirichlet': <prepesthel.participant.Participant object at 0x7f1c978b09e0>, 'Neumann': <prepesthel.participant.Participant object at 0x7f1c976f74d0>}
# run cmd:python3 doConvergenceStudy.py precice-config.xml.jinja2 --silent --executor Github --experiment sincos -w 6 -s 1 -wd 3 -sb 5 5 -dt 1 -tss BackwardEuler BackwardEuler --exchange-substeps -o results/Fig13/data/IE_3.csv
# args:Namespace(template_path='precice-config.xml.jinja2', silent=True, executor='Github', max_time=1.0, base_time_window_size=1.0, time_window_refinements=6, base_time_step_refinement=[5, 5], time_step_refinements=1, time_step_refinement_factor=[2, 2], experiment='sincos', time_stepping_scheme=['BackwardEuler', 'BackwardEuler'], waveform_degree=3, exchange_substeps=True, out_filename='results/Fig13/data/IE_3.csv')
# precice.get_version_information():b'3.3.0;no-info [git failed to run];PRECICE_FEATURE_MPI_COMMUNICATION=Y;PRECICE_FEATURE_PETSC_MAPPING=Y;PRECICE_FEATURE_GINKGO_MAPPING=N;PRECICE_FEATURE_PYTHON_ACTIONS=Y;PRECICE_BINDINGS_C=Y;PRECICE_BINDINGS_FORTRAN=Y;CXX=GNU;CXXFLAGS= -O3 -DNDEBUG;LDFLAGS='
# precice.__version__:3.3.1
# precice_config_params:{'time_window_size': 0.03125, 'max_time': 1.0, 'waveform_degree': 3, 'substeps': True}
time window size,time step size Dirichlet,time step size Neumann,substeps Dirichlet,avg(iterations / window),max(iterations / window),error Dirichlet,substeps Neumann,error Neumann
1.0,0.2,0.2,5,24.0,24,0.0246440592744771,5,0.0478496830310836
0.5,0.1,0.1,5,24.5,28,0.0122229137278284,5,0.0238235136413221
0.25,0.05,0.05,5,26.5,29,0.0060861143149774,5,0.0118867931302802
0.125,0.025,0.025,5,27.75,36,0.0030365623792157,5,0.0059372334145093
0.0625,0.0125,0.0125,5,26.5625,35,0.0015166292459694,5,0.0029670886455921
0.03125,0.00625,0.00625,5,26.40625,33,0.0007578978454205,5,0.0014831639693883


==> figures/HigherOrderPartitionedHeat/results/IE_mono.csv <==
# participants version:{'Monolithic': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Monolithic': <prepesthel.participant.Participant object at 0x7f1a97dac5f0>}
# run cmd:python3 doConvergenceStudyMonolithic.py --silent --executor Github --experiment sincos -s 6 -dt 0.2 -tss BackwardEuler -o results/Fig13/data/IE_mono.csv
# args:Namespace(silent=True, executor='Github', max_time=1.0, base_time_step_size=0.2, time_step_refinements=6, time_step_refinement_factor=[2], experiment='sincos', time_stepping_scheme=['BackwardEuler'], out_filename='results/Fig13/data/IE_mono.csv')
time step size Monolithic,error Monolithic
0.2,0.0188586681384243
0.1,0.0101050464677201
0.05,0.0046793884156438
0.025,0.0023367804617036
0.0125,0.0011793206838458
0.00625,0.0005865704578797


==> figures/OscillatorVariants/data/constant.csv <==
# participants version:{'Mass-Left': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}, 'Mass-Right': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Mass-Left': <prepesthel.participant.Participant object at 0x7fc216abbd10>, 'Mass-Right': <prepesthel.participant.Participant object at 0x7fc21419a4e0>}
# run cmd:python3 doConvergenceStudy.py precice-config-FP.xml.jinja2 --silent --executor Github --config configs/fig10_dts.csv -tss runge_kutta_4 generalized_alpha -wd 0 -o results/Fig10/data/constant.csv
# args:Namespace(template_path='precice-config-FP.xml.jinja2', config='configs/fig10_dts.csv', silent=True, executor='Github', max_time=1.0, base_time_window_size=0.04, time_window_refinements=5, base_time_step_refinement=[1, 1], time_step_refinements=1, time_step_refinement_factor=[2, 2], time_stepping_scheme=['runge_kutta_4', 'generalized_alpha'], waveform_degree=0, exchange_substeps=False, out_filename='results/Fig10/data/constant.csv')
# precice.get_version_information():b'3.3.0;no-info [git failed to run];PRECICE_FEATURE_MPI_COMMUNICATION=Y;PRECICE_FEATURE_PETSC_MAPPING=Y;PRECICE_FEATURE_GINKGO_MAPPING=N;PRECICE_FEATURE_PYTHON_ACTIONS=Y;PRECICE_BINDINGS_C=Y;PRECICE_BINDINGS_FORTRAN=Y;CXX=GNU;CXXFLAGS= -O3 -DNDEBUG;LDFLAGS='
# precice.__version__:3.3.1
# precice_config_params:{'time_window_size': 0.0125, 'max_time': 1.0, 'waveform_degree': 0, 'substeps': False}
time window size,time step size Mass-Left,time step size Mass-Right,error Mass-Left,error Mass-Right
0.2,0.04000000000000015,0.002000000000000113,4.3584747497862884e+154,8.391895061357974e+154
0.1,0.020000000000000007,0.0010000000000000009,139.66033067547522,141.7815002577384
0.05,0.010000000000000004,0.0004999999999999726,2.975718163766676,3.834872417985436
0.025,0.0050000000000000044,0.0002499999999999794,0.7654694685374361,1.1257474923398951
0.0125,0.002499999999999974,0.0001250000000000157,0.3452961094560604,0.4962028119303481


==> figures/OscillatorVariants/data/linear.csv <==
# participants version:{'Mass-Left': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}, 'Mass-Right': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Mass-Left': <prepesthel.participant.Participant object at 0x7f6368d9bd10>, 'Mass-Right': <prepesthel.participant.Participant object at 0x7f6373bc1520>}
# run cmd:python3 doConvergenceStudy.py precice-config-FP.xml.jinja2 --silent --executor Github --config configs/fig10_dts.csv -tss runge_kutta_4 generalized_alpha -wd 1 -o results/Fig10/data/linear.csv
# args:Namespace(template_path='precice-config-FP.xml.jinja2', config='configs/fig10_dts.csv', silent=True, executor='Github', max_time=1.0, base_time_window_size=0.04, time_window_refinements=5, base_time_step_refinement=[1, 1], time_step_refinements=1, time_step_refinement_factor=[2, 2], time_stepping_scheme=['runge_kutta_4', 'generalized_alpha'], waveform_degree=1, exchange_substeps=False, out_filename='results/Fig10/data/linear.csv')
# precice.get_version_information():b'3.3.0;no-info [git failed to run];PRECICE_FEATURE_MPI_COMMUNICATION=Y;PRECICE_FEATURE_PETSC_MAPPING=Y;PRECICE_FEATURE_GINKGO_MAPPING=N;PRECICE_FEATURE_PYTHON_ACTIONS=Y;PRECICE_BINDINGS_C=Y;PRECICE_BINDINGS_FORTRAN=Y;CXX=GNU;CXXFLAGS= -O3 -DNDEBUG;LDFLAGS='
# precice.__version__:3.3.1
# precice_config_params:{'time_window_size': 0.0125, 'max_time': 1.0, 'waveform_degree': 1, 'substeps': False}
time window size,time step size Mass-Left,time step size Mass-Right,error Mass-Left,error Mass-Right
0.2,0.04000000000000001,0.0020000000000000018,3.3437602237727053,1.7357639088739552
0.1,0.020000000000000007,0.0010000000000000009,0.5338006703088117,0.4833555656170415
0.05,0.010000000000000004,0.0004999999999999726,0.1508046698838736,0.155182751074555
0.025,0.0050000000000000044,0.0002499999999999794,0.0385803719522251,0.0408077321687374
0.0125,0.002499999999999974,0.0001250000000000157,0.0097026474374872,0.0103262290940643


==> figures/OscillatorVariants/data/piecewise_linear.csv <==
# participants version:{'Mass-Left': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}, 'Mass-Right': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Mass-Left': <prepesthel.participant.Participant object at 0x7fe1ed2082c0>, 'Mass-Right': <prepesthel.participant.Participant object at 0x7fe1ed208590>}
# run cmd:python3 doConvergenceStudy.py precice-config-FP.xml.jinja2 --silent --executor Github --config configs/fig10_dts.csv -tss runge_kutta_4 generalized_alpha -wd 1 --exchange-substeps -o results/Fig10/data/piecewise_linear.csv
# args:Namespace(template_path='precice-config-FP.xml.jinja2', config='configs/fig10_dts.csv', silent=True, executor='Github', max_time=1.0, base_time_window_size=0.04, time_window_refinements=5, base_time_step_refinement=[1, 1], time_step_refinements=1, time_step_refinement_factor=[2, 2], time_stepping_scheme=['runge_kutta_4', 'generalized_alpha'], waveform_degree=1, exchange_substeps=True, out_filename='results/Fig10/data/piecewise_linear.csv')
# precice.get_version_information():b'3.3.0;no-info [git failed to run];PRECICE_FEATURE_MPI_COMMUNICATION=Y;PRECICE_FEATURE_PETSC_MAPPING=Y;PRECICE_FEATURE_GINKGO_MAPPING=N;PRECICE_FEATURE_PYTHON_ACTIONS=Y;PRECICE_BINDINGS_C=Y;PRECICE_BINDINGS_FORTRAN=Y;CXX=GNU;CXXFLAGS= -O3 -DNDEBUG;LDFLAGS='
# precice.__version__:3.3.1
# precice_config_params:{'time_window_size': 0.0125, 'max_time': 1.0, 'waveform_degree': 1, 'substeps': True}
time window size,time step size Mass-Left,time step size Mass-Right,error Mass-Left,error Mass-Right
0.2,0.04000000000000001,0.0020000000000000018,0.050868037767638,0.0509483467981368
0.1,0.020000000000000007,0.0010000000000000009,0.0125680395524709,0.0121802269844953
0.05,0.010000000000000004,0.0004999999999999726,0.0031251194477872,0.0030022001419111
0.025,0.0050000000000000044,0.0002499999999999794,0.0007816140466204,0.0007477494337397
0.0125,0.002499999999999974,0.0001250000000000157,0.0001952755704186,0.000186759887241


==> figures/OscillatorVariants/data/third_degree_b-spline.csv <==
# participants version:{'Mass-Left': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}, 'Mass-Right': {'url': 'BenjaminRodenberg/waveform-iteration-paper', 'repo': 'refs/tags/v202510.0', 'chash': '1cf9e0c089d5508f66d1dd46f3ce08703e5ef2b4'}}
# participants:{'Mass-Left': <prepesthel.participant.Participant object at 0x7f21a64787d0>, 'Mass-Right': <prepesthel.participant.Participant object at 0x7f21a6478500>}
# run cmd:python3 doConvergenceStudy.py precice-config-FP.xml.jinja2 --silent --executor Github --config configs/fig10_dts.csv -tss runge_kutta_4 generalized_alpha -wd 3 --exchange-substeps -o results/Fig10/data/third_degree_b-spline.csv
# args:Namespace(template_path='precice-config-FP.xml.jinja2', config='configs/fig10_dts.csv', silent=True, executor='Github', max_time=1.0, base_time_window_size=0.04, time_window_refinements=5, base_time_step_refinement=[1, 1], time_step_refinements=1, time_step_refinement_factor=[2, 2], time_stepping_scheme=['runge_kutta_4', 'generalized_alpha'], waveform_degree=3, exchange_substeps=True, out_filename='results/Fig10/data/third_degree_b-spline.csv')
# precice.get_version_information():b'3.3.0;no-info [git failed to run];PRECICE_FEATURE_MPI_COMMUNICATION=Y;PRECICE_FEATURE_PETSC_MAPPING=Y;PRECICE_FEATURE_GINKGO_MAPPING=N;PRECICE_FEATURE_PYTHON_ACTIONS=Y;PRECICE_BINDINGS_C=Y;PRECICE_BINDINGS_FORTRAN=Y;CXX=GNU;CXXFLAGS= -O3 -DNDEBUG;LDFLAGS='
# precice.__version__:3.3.1
# precice_config_params:{'time_window_size': 0.0125, 'max_time': 1.0, 'waveform_degree': 3, 'substeps': True}
time window size,time step size Mass-Left,time step size Mass-Right,error Mass-Left,error Mass-Right
0.2,0.04000000000000001,0.0020000000000000018,0.0044898733576939,0.0044894317643563
0.1,0.020000000000000007,0.0010000000000000009,0.0003007235641515,0.0003146352046766
0.05,0.010000000000000004,0.0004999999999999726,3.2831929260901394e-05,3.15984740061892e-05
0.025,0.0050000000000000044,0.0002499999999999794,5.827882051057109e-06,5.144651168881298e-06
0.0125,0.002499999999999974,0.0001250000000000157,1.3144496349148935e-06,1.1241354238022971e-06


==> figures/perpflapMultirate/results/watchpoint_MC_20_10.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 2.00000000e-01   0.00000000e+00   1.00000000e+00   6.21730829e-02   1.88612736e-04   8.36642288e-01   1.97784181e+00
 4.00000000e-01   0.00000000e+00   1.00000000e+00   1.39653492e-01   9.09414927e-05   1.00432966e+00   1.82497796e+00
 6.00000000e-01   0.00000000e+00   1.00000000e+00   1.91771700e-01  -5.71260210e-05   1.16291388e+00   1.76127798e+00
 8.00000000e-01   0.00000000e+00   1.00000000e+00   1.91037136e-01   9.04303334e-05   1.20983204e+00   1.69991985e+00
 1.00000000e+00   0.00000000e+00   1.00000000e+00   1.30932806e-01   1.36132957e-04   1.01422671e+00   1.64661642e+00

==> figures/perpflapMultirate/results/watchpoint_MC_20_2.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 2.00000000e-01   0.00000000e+00   1.00000000e+00   2.81511681e-02   8.47461640e-05   7.31966855e-01   1.94910515e+00
 4.00000000e-01   0.00000000e+00   1.00000000e+00   9.61331431e-02   1.42626704e-04   8.76817958e-01   1.81541756e+00
 6.00000000e-01   0.00000000e+00   1.00000000e+00   1.60163143e-01   6.66430638e-05   1.06512354e+00   1.75713628e+00
 8.00000000e-01   0.00000000e+00   1.00000000e+00   1.86136328e-01   1.10019653e-05   1.15789285e+00   1.70873120e+00
 1.00000000e+00   0.00000000e+00   1.00000000e+00   1.59564528e-01   4.89600059e-05   1.07714502e+00   1.67037004e+00

==> figures/perpflapMultirate/results/watchpoint_MC_20_20.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 2.00000000e-01   0.00000000e+00   1.00000000e+00   5.94834230e-02   9.96608008e-05   8.22774968e-01   1.97633688e+00
 4.00000000e-01   0.00000000e+00   1.00000000e+00   1.35403367e-01   1.98967856e-04   9.84346168e-01   1.83309229e+00
 6.00000000e-01   0.00000000e+00   1.00000000e+00   1.88373919e-01   2.01668995e-04   1.16335647e+00   1.76730941e+00
 8.00000000e-01   0.00000000e+00   1.00000000e+00   1.90801670e-01   8.61669832e-05   1.21698998e+00   1.69609443e+00
 1.00000000e+00   0.00000000e+00   1.00000000e+00   1.34547697e-01  -3.25441073e-05   1.02837597e+00   1.63931392e+00

==> figures/perpflapMultirate/results/watchpoint_MC_20_40.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 2.00000000e-01   0.00000000e+00   1.00000000e+00   5.86758718e-02   4.23723537e-05   8.13379645e-01   1.97514061e+00
 4.00000000e-01   0.00000000e+00   1.00000000e+00   1.34937156e-01   1.43144338e-04   9.76013718e-01   1.83432195e+00
 6.00000000e-01   0.00000000e+00   1.00000000e+00   1.87120519e-01   2.00865171e-04   1.15238571e+00   1.77052776e+00
 8.00000000e-01   0.00000000e+00   1.00000000e+00   1.89395499e-01   1.95542270e-04   1.20483656e+00   1.70525231e+00
 1.00000000e+00   0.00000000e+00   1.00000000e+00   1.34414976e-01   1.76571554e-04   1.03943220e+00   1.65226847e+00

==> figures/perpflapMultirate/results/watchpoint_MC_20_5.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 2.00000000e-01   0.00000000e+00   1.00000000e+00   3.33111899e-02   1.91369741e-04   7.42170862e-01   1.94931159e+00
 4.00000000e-01   0.00000000e+00   1.00000000e+00   1.04809748e-01   9.74701299e-05   9.08202634e-01   1.82703095e+00
 6.00000000e-01   0.00000000e+00   1.00000000e+00   1.67461883e-01  -3.99375655e-05   1.09396338e+00   1.75898124e+00
 8.00000000e-01   0.00000000e+00   1.00000000e+00   1.85976855e-01   1.31025774e-04   1.15270816e+00   1.70481368e+00
 1.00000000e+00   0.00000000e+00   1.00000000e+00   1.52821433e-01   4.78248996e-05   1.06259206e+00   1.66923379e+00

==> figures/perpflapMultirate/results/watchpoint_REF.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 2.00000000e-02   0.00000000e+00   1.00000000e+00   1.96944161e-03   1.01527069e-04   1.09322949e+00   2.71535217e+00
 4.00000000e-02   0.00000000e+00   1.00000000e+00   4.86670236e-03   2.17911996e-04   8.82405594e-01   2.68421169e+00
 6.00000000e-02   0.00000000e+00   1.00000000e+00   7.22820579e-03   2.67600663e-04   7.76562568e-01   2.51286767e+00
 8.00000000e-02   0.00000000e+00   1.00000000e+00   1.18017459e-02   1.24890730e-04   7.15580829e-01   2.19156164e+00
 1.00000000e-01   0.00000000e+00   1.00000000e+00   1.91230777e-02  -2.48596544e-05   7.21873989e-01   2.27067029e+00
 1.20000000e-01   0.00000000e+00   1.00000000e+00   2.76451628e-02   2.69712849e-05   7.39778674e-01   2.20532652e+00
 1.40000000e-01   0.00000000e+00   1.00000000e+00   3.63172641e-02   1.61348684e-04   7.82996994e-01   2.12519997e+00
 1.60000000e-01   0.00000000e+00   1.00000000e+00   4.49883469e-02   2.48786548e-04   8.03503895e-01   2.10153186e+00
 1.80000000e-01   0.00000000e+00   1.00000000e+00   5.19473359e-02   1.23771667e-04   7.83060728e-01   1.99373584e+00
 2.00000000e-01   0.00000000e+00   1.00000000e+00   6.10088507e-02  -1.41413637e-05   8.18507755e-01   2.00993272e+00
 2.20000000e-01   0.00000000e+00   1.00000000e+00   6.99049817e-02  -4.22471839e-05   8.62618757e-01   1.96629393e+00
 2.40000000e-01   0.00000000e+00   1.00000000e+00   7.75548216e-02   1.03278317e-04   8.79217654e-01   1.91139943e+00
 2.60000000e-01   0.00000000e+00   1.00000000e+00   8.33293009e-02   2.17095431e-04   8.60753347e-01   1.88782309e+00
 2.80000000e-01   0.00000000e+00   1.00000000e+00   8.89720785e-02   1.23515209e-04   8.68784383e-01   1.83719220e+00
 3.00000000e-01   0.00000000e+00   1.00000000e+00   9.48390276e-02  -6.35896894e-07   8.36923935e-01   1.81698443e+00
 3.20000000e-01   0.00000000e+00   1.00000000e+00   1.03251218e-01  -8.17982815e-05   8.89198080e-01   1.87226790e+00
 3.40000000e-01   0.00000000e+00   1.00000000e+00   1.11145251e-01   5.88528154e-05   8.97152337e-01   1.85577056e+00
 3.60000000e-01   0.00000000e+00   1.00000000e+00   1.18422211e-01   1.94846510e-04   9.33587753e-01   1.82421948e+00
 3.80000000e-01   0.00000000e+00   1.00000000e+00   1.26554449e-01   1.58464577e-04   9.47577948e-01   1.84134356e+00
 4.00000000e-01   0.00000000e+00   1.00000000e+00   1.34880934e-01   1.11636458e-05   9.78635119e-01   1.83360522e+00
 4.20000000e-01   0.00000000e+00   1.00000000e+00   1.44447810e-01  -8.80413942e-05   1.02480716e+00   1.84408196e+00
 4.40000000e-01   0.00000000e+00   1.00000000e+00   1.54000109e-01   3.30081309e-05   1.12243924e+00   1.85685851e+00
 4.60000000e-01   0.00000000e+00   1.00000000e+00   1.61251649e-01   1.59692116e-04   1.14897626e+00   1.80663534e+00
 4.80000000e-01   0.00000000e+00   1.00000000e+00   1.66016859e-01   1.91497451e-04   1.11213630e+00   1.74742388e+00
 5.00000000e-01   0.00000000e+00   1.00000000e+00   1.71379921e-01   3.82993076e-05   1.13598181e+00   1.74476499e+00
 5.20000000e-01   0.00000000e+00   1.00000000e+00   1.75472855e-01  -8.39366056e-05   1.12282705e+00   1.71342739e+00
 5.40000000e-01   0.00000000e+00   1.00000000e+00   1.79726241e-01  -1.19971600e-05   1.16246826e+00   1.72022226e+00
 5.60000000e-01   0.00000000e+00   1.00000000e+00   1.81876994e-01   1.25201028e-04   1.15205037e+00   1.69627116e+00
 5.80000000e-01   0.00000000e+00   1.00000000e+00   1.82605378e-01   2.03799412e-04   1.12495842e+00   1.65946832e+00
 6.00000000e-01   0.00000000e+00   1.00000000e+00   1.83757869e-01   5.41500309e-05   1.08659284e+00   1.66656577e+00
 6.20000000e-01   0.00000000e+00   1.00000000e+00   1.86762800e-01  -7.39276111e-05   1.11696693e+00   1.70020460e+00
 6.40000000e-01   0.00000000e+00   1.00000000e+00   1.89395483e-01  -5.63675417e-05   1.12898140e+00   1.69099502e+00
 6.60000000e-01   0.00000000e+00   1.00000000e+00   1.92403352e-01   8.78804359e-05   1.19388229e+00   1.71821073e+00
 6.80000000e-01   0.00000000e+00   1.00000000e+00   1.93740544e-01   1.95718821e-04   1.18499873e+00   1.69622785e+00
 7.00000000e-01   0.00000000e+00   1.00000000e+00   1.93957578e-01   8.61123401e-05   1.16596238e+00   1.65803819e+00
 7.20000000e-01   0.00000000e+00   1.00000000e+00   1.95393796e-01  -5.07897375e-05   1.19527627e+00   1.67483273e+00
 7.40000000e-01   0.00000000e+00   1.00000000e+00   1.96074596e-01  -9.08095564e-05   1.23903080e+00   1.66626331e+00
 7.60000000e-01   0.00000000e+00   1.00000000e+00   1.94509604e-01   7.31360329e-05   1.21012197e+00   1.63370815e+00
 7.80000000e-01   0.00000000e+00   1.00000000e+00   1.90743607e-01   1.87631602e-04   1.17995583e+00   1.58355816e+00
 8.00000000e-01   0.00000000e+00   1.00000000e+00   1.85710396e-01   1.28885535e-04   1.13483209e+00   1.55806705e+00
 8.20000000e-01   0.00000000e+00   1.00000000e+00   1.80212517e-01  -5.22224293e-06   1.09630503e+00   1.55388634e+00
 8.40000000e-01   0.00000000e+00   1.00000000e+00   1.76304509e-01  -9.30416900e-05   1.09729296e+00   1.59572130e+00
 8.60000000e-01   0.00000000e+00   1.00000000e+00   1.70454763e-01   4.91443388e-05   1.06825690e+00   1.56168677e+00
 8.80000000e-01   0.00000000e+00   1.00000000e+00   1.64471085e-01   1.81522612e-04   1.05413849e+00   1.56591676e+00
 9.00000000e-01   0.00000000e+00   1.00000000e+00   1.58370580e-01   1.78866312e-04   1.00594148e+00   1.56558668e+00
 9.20000000e-01   0.00000000e+00   1.00000000e+00   1.53251402e-01   1.81310624e-05   9.91572791e-01   1.57617195e+00
 9.40000000e-01   0.00000000e+00   1.00000000e+00   1.49272657e-01  -8.45965257e-05   9.82278403e-01   1.59101152e+00
 9.60000000e-01   0.00000000e+00   1.00000000e+00   1.46104241e-01   1.69064160e-05   1.04551442e+00   1.61992248e+00
 9.80000000e-01   0.00000000e+00   1.00000000e+00   1.40176014e-01   1.49676998e-04   1.00523103e+00   1.56511854e+00
 1.00000000e+00   0.00000000e+00   1.00000000e+00   1.33590735e-01   2.02146955e-04   9.91535815e-01   1.54031319e+00

==> figures/perpflapSubcycling/results/watchpoint_MC_S100_rQNWI.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 1.00000000e+00   0.00000000e+00   1.00000000e+00   1.44297287e-01   3.36573827e-06   1.24511200e+00   2.47195636e+00
 2.00000000e+00   0.00000000e+00   1.00000000e+00   1.17562685e-01   1.87226766e-04   8.51468872e-01   1.24725649e+00
 3.00000000e+00   0.00000000e+00   1.00000000e+00   3.28399664e-02   1.03996989e-04   7.97590064e-01   1.53977722e+00
 4.00000000e+00   0.00000000e+00   1.00000000e+00   1.56643212e-01  -4.47437108e-05   1.13018510e+00   2.05330095e+00
 5.00000000e+00   0.00000000e+00   1.00000000e+00   6.84042375e-02   7.91015028e-05   8.03613561e-01   1.14189442e+00

==> figures/perpflapSubcycling/results/watchpoint_MC_S10_rQNWI.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 1.00000000e-01   0.00000000e+00   1.00000000e+00   1.70740999e-02   3.91549668e-05   7.25475590e-01   2.16976093e+00
 2.00000000e-01   0.00000000e+00   1.00000000e+00   5.94949626e-02   9.83549042e-05   8.23017738e-01   1.92404824e+00
 3.00000000e-01   0.00000000e+00   1.00000000e+00   9.61770478e-02   1.64880545e-04   8.80322110e-01   1.79233364e+00
 4.00000000e-01   0.00000000e+00   1.00000000e+00   1.35722285e-01   1.94688221e-04   9.67672316e-01   1.71807324e+00
 5.00000000e-01   0.00000000e+00   1.00000000e+00   1.74732382e-01   2.03043303e-04   1.14512228e+00   1.68802622e+00
 6.00000000e-01   0.00000000e+00   1.00000000e+00   1.89412092e-01   1.95941044e-04   1.13693485e+00   1.65155911e+00
 7.00000000e-01   0.00000000e+00   1.00000000e+00   1.99706883e-01   1.50849261e-04   1.20117300e+00   1.65481910e+00
 8.00000000e-01   0.00000000e+00   1.00000000e+00   1.92654315e-01   8.32025675e-05   1.21208033e+00   1.66122321e+00
 9.00000000e-01   0.00000000e+00   1.00000000e+00   1.63741907e-01   2.27945962e-05   1.07928839e+00   1.67014331e+00
 1.00000000e+00   0.00000000e+00   1.00000000e+00   1.36723272e-01  -2.95610218e-05   1.03722445e+00   1.69438888e+00
 1.10000000e+00   0.00000000e+00   1.00000000e+00   9.62336424e-02  -6.26679971e-05   9.26873195e-01   1.71648784e+00
 1.20000000e+00   0.00000000e+00   1.00000000e+00   5.58174653e-02  -6.59181918e-05   7.97659252e-01   1.72546279e+00
 1.30000000e+00   0.00000000e+00   1.00000000e+00   3.07976459e-02  -3.96642078e-05   7.61229738e-01   1.73262127e+00
 1.40000000e+00   0.00000000e+00   1.00000000e+00   5.53322160e-03   1.65456102e-05   6.97737201e-01   1.72020190e+00
 1.50000000e+00   0.00000000e+00   1.00000000e+00  -5.08738384e-04   8.05058363e-05   6.52436159e-01   1.69903626e+00
 1.60000000e+00   0.00000000e+00   1.00000000e+00   1.12845433e-02   1.44863540e-04   6.87060420e-01   1.68281168e+00
 1.70000000e+00   0.00000000e+00   1.00000000e+00   2.56495824e-02   2.01886082e-04   6.79442416e-01   1.64915528e+00
 1.80000000e+00   0.00000000e+00   1.00000000e+00   5.94248866e-02   2.25516577e-04   7.47761447e-01   1.63792903e+00
 1.90000000e+00   0.00000000e+00   1.00000000e+00   9.50807342e-02   2.19362359e-04   8.57210216e-01   1.62577804e+00
 2.00000000e+00   0.00000000e+00   1.00000000e+00   1.24136246e-01   1.85898439e-04   8.97380530e-01   1.61039063e+00
 2.10000000e+00   0.00000000e+00   1.00000000e+00   1.58731807e-01   1.23381949e-04   1.05040824e+00   1.62392458e+00
 2.20000000e+00   0.00000000e+00   1.00000000e+00   1.74885156e-01   5.06306441e-05   1.09984292e+00   1.62093446e+00
 2.30000000e+00   0.00000000e+00   1.00000000e+00   1.79318327e-01  -1.85662912e-05   1.09576900e+00   1.62679884e+00
 2.40000000e+00   0.00000000e+00   1.00000000e+00   1.78604999e-01  -7.28107725e-05   1.15319475e+00   1.64806018e+00
 2.50000000e+00   0.00000000e+00   1.00000000e+00   1.54944063e-01  -9.54684880e-05   1.05165898e+00   1.65989128e+00
 2.60000000e+00   0.00000000e+00   1.00000000e+00   1.29520693e-01  -8.50715132e-05   9.81256265e-01   1.68123929e+00
 2.70000000e+00   0.00000000e+00   1.00000000e+00   1.01035688e-01  -4.36644578e-05   9.34697960e-01   1.70465783e+00
 2.80000000e+00   0.00000000e+00   1.00000000e+00   6.38282201e-02   2.52100060e-05   8.12337203e-01   1.71456832e+00
 2.90000000e+00   0.00000000e+00   1.00000000e+00   4.18888810e-02   1.00633377e-04   7.66699290e-01   1.71956488e+00
 3.00000000e+00   0.00000000e+00   1.00000000e+00   2.38946068e-02   1.72389213e-04   7.36737709e-01   1.71434248e+00
 3.10000000e+00   0.00000000e+00   1.00000000e+00   1.33924768e-02   2.26345947e-04   6.81965440e-01   1.69181710e+00
 3.20000000e+00   0.00000000e+00   1.00000000e+00   2.44699157e-02   2.45738715e-04   7.08217544e-01   1.67872301e+00
 3.30000000e+00   0.00000000e+00   1.00000000e+00   3.73771522e-02   2.35637010e-04   7.24396344e-01   1.65188356e+00
 3.40000000e+00   0.00000000e+00   1.00000000e+00   6.07586000e-02   1.91325744e-04   7.47764119e-01   1.63285696e+00
 3.50000000e+00   0.00000000e+00   1.00000000e+00   9.42981521e-02   1.20741239e-04   8.63287135e-01   1.62978109e+00
 3.60000000e+00   0.00000000e+00   1.00000000e+00   1.17721153e-01   4.52672378e-05   8.98805999e-01   1.61376656e+00
 3.70000000e+00   0.00000000e+00   1.00000000e+00   1.44297190e-01  -2.87262794e-05   9.83582719e-01   1.61984480e+00
 3.80000000e+00   0.00000000e+00   1.00000000e+00   1.63039653e-01  -8.25384527e-05   1.07777755e+00   1.62798689e+00
 3.90000000e+00   0.00000000e+00   1.00000000e+00   1.64055629e-01  -1.02477303e-04   1.04393975e+00   1.62822594e+00
 4.00000000e+00   0.00000000e+00   1.00000000e+00   1.64216362e-01  -9.04054283e-05   1.08206706e+00   1.64804776e+00
 4.10000000e+00   0.00000000e+00   1.00000000e+00   1.48596029e-01  -4.57406994e-05   1.04494961e+00   1.66314778e+00
 4.20000000e+00   0.00000000e+00   1.00000000e+00   1.23305833e-01   2.40639277e-05   9.46209462e-01   1.67752585e+00
 4.30000000e+00   0.00000000e+00   1.00000000e+00   1.02576274e-01   9.90512019e-05   9.26267805e-01   1.69834131e+00
 4.40000000e+00   0.00000000e+00   1.00000000e+00   7.24186196e-02   1.71911480e-04   8.38687252e-01   1.70745794e+00
 4.50000000e+00   0.00000000e+00   1.00000000e+00   5.00314168e-02   2.23005975e-04   7.71760376e-01   1.70753896e+00
 4.60000000e+00   0.00000000e+00   1.00000000e+00   3.87201485e-02   2.41943919e-04   7.66215992e-01   1.70591301e+00
 4.70000000e+00   0.00000000e+00   1.00000000e+00   2.74781096e-02   2.31146751e-04   7.18505669e-01   1.68594901e+00
 4.80000000e+00   0.00000000e+00   1.00000000e+00   3.42603524e-02   1.85560748e-04   7.20692831e-01   1.67129586e+00
 4.90000000e+00   0.00000000e+00   1.00000000e+00   4.83521847e-02   1.19544189e-04   7.61125614e-01   1.65536243e+00
 5.00000000e+00   0.00000000e+00   1.00000000e+00   6.37157507e-02   4.79784318e-05   7.62181285e-01   1.63313631e+00

==> figures/perpflapSubcycling/results/watchpoint_MC_S500_rQNWI.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 5.00000000e+00   0.00000000e+00   1.00000000e+00   5.80041563e-02   7.94693740e-05   6.98601152e-01   1.59842948e+00

==> figures/perpflapSubcycling/results/watchpoint_REF.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 1.00000000e-02   0.00000000e+00   1.00000000e+00   3.17994533e-04   3.17979966e-07   1.14073784e-01  -2.78989147e+00
 2.00000000e-02   0.00000000e+00   1.00000000e+00   1.16557429e-03   3.20721957e-05   2.10681070e+00   5.26364568e+00
 3.00000000e-02   0.00000000e+00   1.00000000e+00   2.35595369e-03   9.67069995e-05   1.14164515e+00   3.27077811e+00
 4.00000000e-02   0.00000000e+00   1.00000000e+00   3.73148761e-03   1.67247526e-04   9.60906893e-01   2.82661977e+00
 5.00000000e-02   0.00000000e+00   1.00000000e+00   5.22496260e-03   2.27319753e-04   8.81692929e-01   2.59129817e+00
 6.00000000e-02   0.00000000e+00   1.00000000e+00   6.76355917e-03   2.66323513e-04   8.36415277e-01   2.45106345e+00
 7.00000000e-02   0.00000000e+00   1.00000000e+00   8.32860464e-03   2.67211325e-04   8.02089726e-01   2.35153360e+00
 8.00000000e-02   0.00000000e+00   1.00000000e+00   1.00645622e-02   2.19458882e-04   7.73547296e-01   2.27615426e+00
 9.00000000e-02   0.00000000e+00   1.00000000e+00   1.23242018e-02   1.30970032e-04   7.49474512e-01   2.21143414e+00
 1.00000000e-01   0.00000000e+00   1.00000000e+00   1.53985782e-02   3.59775994e-05   7.34074967e-01   2.15334189e+00
 1.10000000e-01   0.00000000e+00   1.00000000e+00   1.91525054e-02  -2.46800441e-05   7.31590091e-01   2.10028976e+00
 1.20000000e-01   0.00000000e+00   1.00000000e+00   2.31346822e-02  -3.63075373e-05   7.39534416e-01   2.05478266e+00
 1.30000000e-01   0.00000000e+00   1.00000000e+00   2.70993833e-02  -8.91251861e-06   7.49603514e-01   2.01733526e+00
 1.40000000e-01   0.00000000e+00   1.00000000e+00   3.11401187e-02   4.72174110e-05   7.58100555e-01   1.98611355e+00
 1.50000000e-01   0.00000000e+00   1.00000000e+00   3.52758932e-02   1.28040072e-04   7.67995550e-01   1.96003135e+00
 1.60000000e-01   0.00000000e+00   1.00000000e+00   3.93112756e-02   2.08175281e-04   7.80021904e-01   1.93884081e+00
 1.70000000e-01   0.00000000e+00   1.00000000e+00   4.31622335e-02   2.44771703e-04   7.90191559e-01   1.92205081e+00
 1.80000000e-01   0.00000000e+00   1.00000000e+00   4.69370896e-02   2.21550855e-04   7.96822037e-01   1.90652498e+00
 1.90000000e-01   0.00000000e+00   1.00000000e+00   5.07267677e-02   1.59221784e-04   8.01626625e-01   1.88949842e+00
 2.00000000e-01   0.00000000e+00   1.00000000e+00   5.45882460e-02   8.23917557e-05   8.05861889e-01   1.87083261e+00
 2.10000000e-01   0.00000000e+00   1.00000000e+00   5.85988702e-02   5.39810281e-06   8.10885629e-01   1.85214632e+00
 2.20000000e-01   0.00000000e+00   1.00000000e+00   6.27900454e-02  -5.24475004e-05   8.18784181e-01   1.83480408e+00
 2.30000000e-01   0.00000000e+00   1.00000000e+00   6.71200921e-02  -6.70186523e-05   8.30286530e-01   1.81888664e+00
 2.40000000e-01   0.00000000e+00   1.00000000e+00   7.14372489e-02  -2.68332799e-05   8.45012915e-01   1.80465759e+00
 2.50000000e-01   0.00000000e+00   1.00000000e+00   7.54395031e-02   5.34816038e-05   8.60994057e-01   1.79299893e+00
 2.60000000e-01   0.00000000e+00   1.00000000e+00   7.88974622e-02   1.37591636e-04   8.72943052e-01   1.78458487e+00
 2.70000000e-01   0.00000000e+00   1.00000000e+00   8.19303614e-02   1.94805090e-04   8.76333419e-01   1.77813592e+00
 2.80000000e-01   0.00000000e+00   1.00000000e+00   8.48880738e-02   2.16939684e-04   8.73003391e-01   1.77154065e+00
 2.90000000e-01   0.00000000e+00   1.00000000e+00   8.80069268e-02   2.01099440e-04   8.68890937e-01   1.76414865e+00
 3.00000000e-01   0.00000000e+00   1.00000000e+00   9.12883453e-02   1.41127616e-04   8.67586171e-01   1.75602922e+00
 3.10000000e-01   0.00000000e+00   1.00000000e+00   9.46771297e-02   5.10071065e-05   8.68118392e-01   1.74639113e+00
 3.20000000e-01   0.00000000e+00   1.00000000e+00   9.82535212e-02  -3.04081871e-05   8.68732457e-01   1.73461069e+00
 3.30000000e-01   0.00000000e+00   1.00000000e+00   1.02156925e-01  -7.05899615e-05   8.71144226e-01   1.72195206e+00
 3.40000000e-01   0.00000000e+00   1.00000000e+00   1.06362949e-01  -6.30534607e-05   8.78859215e-01   1.71068819e+00
 3.50000000e-01   0.00000000e+00   1.00000000e+00   1.10675038e-01  -1.73245924e-05   8.92137973e-01   1.70209376e+00
 3.60000000e-01   0.00000000e+00   1.00000000e+00   1.14927050e-01   5.42011898e-05   9.07547775e-01   1.69595864e+00
 3.70000000e-01   0.00000000e+00   1.00000000e+00   1.19064462e-01   1.34898770e-04   9.21917223e-01   1.69146713e+00
 3.80000000e-01   0.00000000e+00   1.00000000e+00   1.23049153e-01   1.97822463e-04   9.34152515e-01   1.68751541e+00
 3.90000000e-01   0.00000000e+00   1.00000000e+00   1.26865974e-01   2.14284372e-04   9.43255200e-01   1.68331489e+00
 4.00000000e-01   0.00000000e+00   1.00000000e+00   1.30662456e-01   1.75885776e-04   9.48797150e-01   1.67836711e+00
 4.10000000e-01   0.00000000e+00   1.00000000e+00   1.34710903e-01   1.02387021e-04   9.53595743e-01   1.67216836e+00
 4.20000000e-01   0.00000000e+00   1.00000000e+00   1.39149820e-01   2.25923954e-05   9.62866222e-01   1.66461900e+00
 4.30000000e-01   0.00000000e+00   1.00000000e+00   1.43841551e-01  -4.42141272e-05   9.79534912e-01   1.65637273e+00
 4.40000000e-01   0.00000000e+00   1.00000000e+00   1.48497510e-01  -8.27944292e-05   1.00177950e+00   1.64845095e+00
 4.50000000e-01   0.00000000e+00   1.00000000e+00   1.52893444e-01  -7.53509462e-05   1.02501665e+00   1.64171360e+00
 4.60000000e-01   0.00000000e+00   1.00000000e+00   1.56975817e-01  -1.76746504e-05   1.04575434e+00   1.63686306e+00
 4.70000000e-01   0.00000000e+00   1.00000000e+00   1.60776091e-01   6.71845870e-05   1.06388837e+00   1.63449009e+00
 4.80000000e-01   0.00000000e+00   1.00000000e+00   1.64241906e-01   1.44018326e-04   1.08080032e+00   1.63447494e+00
 4.90000000e-01   0.00000000e+00   1.00000000e+00   1.67241595e-01   1.88637180e-04   1.09514960e+00   1.63566832e+00
 5.00000000e-01   0.00000000e+00   1.00000000e+00   1.69761898e-01   1.92581031e-04   1.10306730e+00   1.63632663e+00
 5.10000000e-01   0.00000000e+00   1.00000000e+00   1.71989115e-01   1.55496605e-04   1.10356851e+00   1.63533035e+00
 5.20000000e-01   0.00000000e+00   1.00000000e+00   1.74145143e-01   8.36632636e-05   1.10074052e+00   1.63288622e+00
 5.30000000e-01   0.00000000e+00   1.00000000e+00   1.76334841e-01  -2.64419717e-06   1.09946395e+00   1.62978194e+00
 5.40000000e-01   0.00000000e+00   1.00000000e+00   1.78570485e-01  -6.99483448e-05   1.10179135e+00   1.62655724e+00
 5.50000000e-01   0.00000000e+00   1.00000000e+00   1.80816192e-01  -9.11915301e-05   1.10787969e+00   1.62383757e+00
 5.60000000e-01   0.00000000e+00   1.00000000e+00   1.82943467e-01  -6.36880434e-05   1.11720494e+00   1.62248306e+00
 5.70000000e-01   0.00000000e+00   1.00000000e+00   1.84738879e-01  -2.69204109e-06   1.12730819e+00   1.62294825e+00
 5.80000000e-01   0.00000000e+00   1.00000000e+00   1.86064950e-01   7.44123129e-05   1.13364174e+00   1.62492756e+00
 5.90000000e-01   0.00000000e+00   1.00000000e+00   1.87014961e-01   1.48521351e-04   1.13313826e+00   1.62778006e+00
 6.00000000e-01   0.00000000e+00   1.00000000e+00   1.87847726e-01   1.93920612e-04   1.12761348e+00   1.63099594e+00
 6.10000000e-01   0.00000000e+00   1.00000000e+00   1.88758356e-01   1.89454094e-04   1.12178714e+00   1.63380407e+00
 6.20000000e-01   0.00000000e+00   1.00000000e+00   1.89768157e-01   1.36092111e-04   1.11850389e+00   1.63518271e+00
 6.30000000e-01   0.00000000e+00   1.00000000e+00   1.90845986e-01   5.69195780e-05   1.11723562e+00   1.63452837e+00
 6.40000000e-01   0.00000000e+00   1.00000000e+00   1.92046447e-01  -1.98105832e-05   1.11705403e+00   1.63204744e+00
 6.50000000e-01   0.00000000e+00   1.00000000e+00   1.93462798e-01  -7.33790559e-05   1.11959334e+00   1.62877550e+00
 6.60000000e-01   0.00000000e+00   1.00000000e+00   1.95077574e-01  -8.98873026e-05   1.12786105e+00   1.62614950e+00
 6.70000000e-01   0.00000000e+00   1.00000000e+00   1.96708416e-01  -6.07367477e-05   1.14263567e+00   1.62531782e+00
 6.80000000e-01   0.00000000e+00   1.00000000e+00   1.98107176e-01   9.02392208e-06   1.16062566e+00   1.62659138e+00
 6.90000000e-01   0.00000000e+00   1.00000000e+00   1.99107959e-01   9.42155611e-05   1.17637578e+00   1.62939063e+00
 7.00000000e-01   0.00000000e+00   1.00000000e+00   1.99687835e-01   1.61298600e-04   1.18620985e+00   1.63272774e+00
 7.10000000e-01   0.00000000e+00   1.00000000e+00   1.99922925e-01   1.88822096e-04   1.18998108e+00   1.63582117e+00
 7.20000000e-01   0.00000000e+00   1.00000000e+00   1.99941549e-01   1.73146558e-04   1.18959706e+00   1.63822111e+00
 7.30000000e-01   0.00000000e+00   1.00000000e+00   1.99904174e-01   1.20071227e-04   1.18759957e+00   1.63954852e+00
 7.40000000e-01   0.00000000e+00   1.00000000e+00   1.99922941e-01   4.21532737e-05   1.18715094e+00   1.63960005e+00
 7.50000000e-01   0.00000000e+00   1.00000000e+00   1.99942974e-01  -3.67236852e-05   1.19078130e+00   1.63873490e+00
 7.60000000e-01   0.00000000e+00   1.00000000e+00   1.99761000e-01  -8.64659398e-05   1.19776708e+00   1.63784144e+00
 7.70000000e-01   0.00000000e+00   1.00000000e+00   1.99206749e-01  -8.78097470e-05   1.20432607e+00   1.63792987e+00
 7.80000000e-01   0.00000000e+00   1.00000000e+00   1.98259242e-01  -4.32699375e-05   1.20763781e+00   1.63978700e+00
 7.90000000e-01   0.00000000e+00   1.00000000e+00   1.96955774e-01   2.88119395e-05   1.20810652e+00   1.64381267e+00
 8.00000000e-01   0.00000000e+00   1.00000000e+00   1.95257610e-01   1.06483527e-04   1.20664514e+00   1.64980205e+00
 8.10000000e-01   0.00000000e+00   1.00000000e+00   1.93082486e-01   1.68462022e-04   1.20153908e+00   1.65688965e+00
 8.20000000e-01   0.00000000e+00   1.00000000e+00   1.90457219e-01   1.93974492e-04   1.18983490e+00   1.66376176e+00
 8.30000000e-01   0.00000000e+00   1.00000000e+00   1.87581754e-01   1.70517887e-04   1.17136102e+00   1.66908907e+00
 8.40000000e-01   0.00000000e+00   1.00000000e+00   1.84722614e-01   1.05502654e-04   1.15002075e+00   1.67221223e+00
 8.50000000e-01   0.00000000e+00   1.00000000e+00   1.82056556e-01   2.47683213e-05   1.13109517e+00   1.67353806e+00
 8.60000000e-01   0.00000000e+00   1.00000000e+00   1.79608740e-01  -4.31855066e-05   1.11783714e+00   1.67413240e+00
 8.70000000e-01   0.00000000e+00   1.00000000e+00   1.77291770e-01  -7.92693838e-05   1.11030470e+00   1.67489060e+00
 8.80000000e-01   0.00000000e+00   1.00000000e+00   1.74964070e-01  -7.38692487e-05   1.10651343e+00   1.67635325e+00
 8.90000000e-01   0.00000000e+00   1.00000000e+00   1.72478488e-01  -2.59645244e-05   1.10372789e+00   1.67892302e+00
 9.00000000e-01   0.00000000e+00   1.00000000e+00   1.69748595e-01   5.18581814e-05   1.09935494e+00   1.68305312e+00
 9.10000000e-01   0.00000000e+00   1.00000000e+00   1.66810999e-01   1.32543549e-04   1.09178013e+00   1.68862000e+00
 9.20000000e-01   0.00000000e+00   1.00000000e+00   1.63805784e-01   1.86364201e-04   1.08136490e+00   1.69455048e+00
 9.30000000e-01   0.00000000e+00   1.00000000e+00   1.60864514e-01   1.96339669e-04   1.07024729e+00   1.69946504e+00
 9.40000000e-01   0.00000000e+00   1.00000000e+00   1.58021301e-01   1.62831319e-04   1.06039476e+00   1.70257879e+00
 9.50000000e-01   0.00000000e+00   1.00000000e+00   1.55254764e-01   9.75912352e-05   1.05186185e+00   1.70359118e+00
 9.60000000e-01   0.00000000e+00   1.00000000e+00   1.52593416e-01   1.91130434e-05   1.04418675e+00   1.70272217e+00
 9.70000000e-01   0.00000000e+00   1.00000000e+00   1.50111092e-01  -4.78789127e-05   1.03845611e+00   1.70059948e+00
 9.80000000e-01   0.00000000e+00   1.00000000e+00   1.47790269e-01  -7.83246224e-05   1.03713069e+00   1.69861108e+00
 9.90000000e-01   0.00000000e+00   1.00000000e+00   1.45438902e-01  -6.00445321e-05   1.04089554e+00   1.69842285e+00
 1.00000000e+00   0.00000000e+00   1.00000000e+00   1.42790222e-01  -1.17237290e-06   1.04652573e+00   1.70092116e+00
 1.01000000e+00   0.00000000e+00   1.00000000e+00   1.39676058e-01   7.64953431e-05   1.04881062e+00   1.70561517e+00
 1.02000000e+00   0.00000000e+00   1.00000000e+00   1.36096764e-01   1.48965159e-04   1.04454277e+00   1.71134441e+00
 1.03000000e+00   0.00000000e+00   1.00000000e+00   1.32170417e-01   1.95364127e-04   1.03388787e+00   1.71713357e+00
 1.04000000e+00   0.00000000e+00   1.00000000e+00   1.28058777e-01   2.00138800e-04   1.01905993e+00   1.72240707e+00
 1.05000000e+00   0.00000000e+00   1.00000000e+00   1.23915568e-01   1.59292016e-04   1.00267913e+00   1.72637855e+00
 1.06000000e+00   0.00000000e+00   1.00000000e+00   1.19836569e-01   8.63959670e-05   9.86968205e-01   1.72847344e+00
 1.07000000e+00   0.00000000e+00   1.00000000e+00   1.15820009e-01   8.42119336e-06   9.73251475e-01   1.72872545e+00
 1.08000000e+00   0.00000000e+00   1.00000000e+00   1.11785475e-01  -4.76170606e-05   9.61574360e-01   1.72820073e+00
 1.09000000e+00   0.00000000e+00   1.00000000e+00   1.07653225e-01  -6.51724160e-05   9.50873286e-01   1.72836597e+00
 1.10000000e+00   0.00000000e+00   1.00000000e+00   1.03403935e-01  -3.96865012e-05   9.40055566e-01   1.73018364e+00
 1.11000000e+00   0.00000000e+00   1.00000000e+00   9.90499824e-02   2.25734772e-05   9.28811011e-01   1.73389442e+00
 1.12000000e+00   0.00000000e+00   1.00000000e+00   9.45673555e-02   1.03427201e-04   9.17148573e-01   1.73929392e+00
 1.13000000e+00   0.00000000e+00   1.00000000e+00   8.99063936e-02   1.75371152e-04   9.04221629e-01   1.74582663e+00
 1.14000000e+00   0.00000000e+00   1.00000000e+00   8.50995562e-02   2.12860787e-04   8.88406357e-01   1.75216582e+00
 1.15000000e+00   0.00000000e+00   1.00000000e+00   8.03340268e-02   2.04578157e-04   8.69236836e-01   1.75656333e+00
 1.16000000e+00   0.00000000e+00   1.00000000e+00   7.58734775e-02   1.56010504e-04   8.48819318e-01   1.75789510e+00
 1.17000000e+00   0.00000000e+00   1.00000000e+00   7.18917344e-02   8.36486060e-05   8.30856297e-01   1.75642355e+00
 1.18000000e+00   0.00000000e+00   1.00000000e+00   6.83835866e-02   9.52196053e-06   8.18116318e-01   1.75323861e+00
 1.19000000e+00   0.00000000e+00   1.00000000e+00   6.52143277e-02  -4.23241488e-05   8.10839906e-01   1.74947833e+00
 1.20000000e+00   0.00000000e+00   1.00000000e+00   6.22188869e-02  -5.27058599e-05   8.07328520e-01   1.74611826e+00
 1.21000000e+00   0.00000000e+00   1.00000000e+00   5.92597829e-02  -1.68975184e-05   8.05501376e-01   1.74406907e+00
 1.22000000e+00   0.00000000e+00   1.00000000e+00   5.62511359e-02   5.19203554e-05   8.03686374e-01   1.74407558e+00
 1.23000000e+00   0.00000000e+00   1.00000000e+00   5.31792034e-02   1.29700765e-04   8.00668416e-01   1.74609829e+00
 1.24000000e+00   0.00000000e+00   1.00000000e+00   5.00954899e-02   1.92074293e-04   7.95915588e-01   1.74905996e+00
 1.25000000e+00   0.00000000e+00   1.00000000e+00   4.70639758e-02   2.20465022e-04   7.89780802e-01   1.75143547e+00
 1.26000000e+00   0.00000000e+00   1.00000000e+00   4.41167165e-02   2.05133759e-04   7.83016136e-01   1.75212668e+00
 1.27000000e+00   0.00000000e+00   1.00000000e+00   4.12739202e-02   1.49435281e-04   7.76050491e-01   1.75066036e+00
 1.28000000e+00   0.00000000e+00   1.00000000e+00   3.85877718e-02   7.19887910e-05   7.69141274e-01   1.74715002e+00
 1.29000000e+00   0.00000000e+00   1.00000000e+00   3.61199442e-02   3.59333262e-07   7.63143123e-01   1.74225914e+00
 1.30000000e+00   0.00000000e+00   1.00000000e+00   3.38487825e-02  -4.12775784e-05   7.59552151e-01   1.73724792e+00
 1.31000000e+00   0.00000000e+00   1.00000000e+00   3.16137929e-02  -4.07880158e-05   7.59152197e-01   1.73365768e+00
 1.32000000e+00   0.00000000e+00   1.00000000e+00   2.91872393e-02   8.79484511e-07   7.60527039e-01   1.73258306e+00
 1.33000000e+00   0.00000000e+00   1.00000000e+00   2.64246687e-02   7.15171025e-05   7.60489847e-01   1.73407105e+00
 1.34000000e+00   0.00000000e+00   1.00000000e+00   2.33549392e-02   1.49298469e-04   7.56354835e-01   1.73716241e+00
 1.35000000e+00   0.00000000e+00   1.00000000e+00   2.01389280e-02   2.07866389e-04   7.47749531e-01   1.74058805e+00
 1.36000000e+00   0.00000000e+00   1.00000000e+00   1.69636920e-02   2.26736217e-04   7.36270740e-01   1.74325533e+00
 1.37000000e+00   0.00000000e+00   1.00000000e+00   1.39739122e-02   2.00557281e-04   7.23910878e-01   1.74422555e+00
 1.38000000e+00   0.00000000e+00   1.00000000e+00   1.12594741e-02   1.39864006e-04   7.12066955e-01   1.74278967e+00
 1.39000000e+00   0.00000000e+00   1.00000000e+00   8.85738577e-03   6.48300205e-05   7.01627503e-01   1.73884945e+00
 1.40000000e+00   0.00000000e+00   1.00000000e+00   6.75516659e-03  -1.18274390e-06   6.93219087e-01   1.73326537e+00
 1.41000000e+00   0.00000000e+00   1.00000000e+00   4.91331826e-03  -3.65755660e-05   6.86996939e-01   1.72752055e+00
 1.42000000e+00   0.00000000e+00   1.00000000e+00   3.29256793e-03  -2.80733326e-05   6.82582927e-01   1.72302312e+00
 1.43000000e+00   0.00000000e+00   1.00000000e+00   1.84962345e-03   2.23793405e-05   6.79475076e-01   1.72049894e+00
 1.44000000e+00   0.00000000e+00   1.00000000e+00   5.17163757e-04   9.70316282e-05   6.77255716e-01   1.71987826e+00
 1.45000000e+00   0.00000000e+00   1.00000000e+00  -7.69324722e-04   1.70275912e-04   6.75130639e-01   1.72044709e+00
 1.46000000e+00   0.00000000e+00   1.00000000e+00  -1.99092418e-03   2.18884188e-04   6.71706388e-01   1.72107907e+00
 1.47000000e+00   0.00000000e+00   1.00000000e+00  -3.00018873e-03   2.28185654e-04   6.65919971e-01   1.72046936e+00
 1.48000000e+00   0.00000000e+00   1.00000000e+00  -3.59081019e-03   1.94718604e-04   6.58426653e-01   1.71757477e+00
 1.49000000e+00   0.00000000e+00   1.00000000e+00  -3.63735702e-03   1.28148196e-04   6.51773277e-01   1.71210159e+00
 1.50000000e+00   0.00000000e+00   1.00000000e+00  -3.17805159e-03   5.03901577e-05   6.48749994e-01   1.70465370e+00
 1.51000000e+00   0.00000000e+00   1.00000000e+00  -2.37574272e-03  -1.17429094e-05   6.50344650e-01   1.69645816e+00
 1.52000000e+00   0.00000000e+00   1.00000000e+00  -1.41530996e-03  -3.76525661e-05   6.55396838e-01   1.68888213e+00
 1.53000000e+00   0.00000000e+00   1.00000000e+00  -4.33692047e-04  -2.02174724e-05   6.61930233e-01   1.68298985e+00
 1.54000000e+00   0.00000000e+00   1.00000000e+00   4.88571072e-04   3.39922062e-05   6.68448335e-01   1.67939007e+00
 1.55000000e+00   0.00000000e+00   1.00000000e+00   1.31293357e-03   1.07946538e-04   6.74058400e-01   1.67811077e+00
 1.56000000e+00   0.00000000e+00   1.00000000e+00   2.03795231e-03   1.78000274e-04   6.78085781e-01   1.67841795e+00
 1.57000000e+00   0.00000000e+00   1.00000000e+00   2.69716971e-03   2.20181930e-04   6.80066514e-01   1.67895147e+00
 1.58000000e+00   0.00000000e+00   1.00000000e+00   3.35009913e-03   2.19390038e-04   6.80012861e-01   1.67832228e+00
 1.59000000e+00   0.00000000e+00   1.00000000e+00   4.07631791e-03   1.76200127e-04   6.78417986e-01   1.67573584e+00
 1.60000000e+00   0.00000000e+00   1.00000000e+00   4.97000769e-03   1.05950500e-04   6.76094584e-01   1.67121935e+00
 1.61000000e+00   0.00000000e+00   1.00000000e+00   6.10528287e-03   3.16857015e-05   6.74233919e-01   1.66544246e+00
 1.62000000e+00   0.00000000e+00   1.00000000e+00   7.47041994e-03  -2.33391540e-05   6.74319452e-01   1.65937492e+00
 1.63000000e+00   0.00000000e+00   1.00000000e+00   8.93554880e-03  -4.13769905e-05   6.77250712e-01   1.65411863e+00
 1.64000000e+00   0.00000000e+00   1.00000000e+00   1.03174565e-02  -1.56002004e-05   6.82150929e-01   1.65064451e+00
 1.65000000e+00   0.00000000e+00   1.00000000e+00   1.15068906e-02   4.59028468e-05   6.86503338e-01   1.64933139e+00
 1.66000000e+00   0.00000000e+00   1.00000000e+00   1.25457412e-02   1.21921881e-04   6.87935779e-01   1.64974644e+00
 1.67000000e+00   0.00000000e+00   1.00000000e+00   1.35900397e-02   1.86586360e-04   6.85886301e-01   1.65085926e+00
 1.68000000e+00   0.00000000e+00   1.00000000e+00   1.48108250e-02   2.19141279e-04   6.81624061e-01   1.65152307e+00
 1.69000000e+00   0.00000000e+00   1.00000000e+00   1.63276973e-02   2.09687571e-04   6.76962889e-01   1.65076237e+00
 1.70000000e+00   0.00000000e+00   1.00000000e+00   1.82060779e-02   1.60914166e-04   6.73201195e-01   1.64793081e+00
 1.71000000e+00   0.00000000e+00   1.00000000e+00   2.04772640e-02   8.78162379e-05   6.71085610e-01   1.64288383e+00
 1.72000000e+00   0.00000000e+00   1.00000000e+00   2.31413688e-02   1.43850318e-05   6.71274955e-01   1.63619145e+00
 1.73000000e+00   0.00000000e+00   1.00000000e+00   2.61568544e-02  -3.44355218e-05   6.74426075e-01   1.62917619e+00
 1.74000000e+00   0.00000000e+00   1.00000000e+00   2.94377460e-02  -4.26015847e-05   6.80791960e-01   1.62329272e+00
 1.75000000e+00   0.00000000e+00   1.00000000e+00   3.28649285e-02  -8.59201272e-06   6.89899802e-01   1.61937486e+00
 1.76000000e+00   0.00000000e+00   1.00000000e+00   3.63114523e-02   5.55805015e-05   7.00531050e-01   1.61738348e+00
 1.77000000e+00   0.00000000e+00   1.00000000e+00   3.96877381e-02   1.29090754e-04   7.10940259e-01   1.61668351e+00
 1.78000000e+00   0.00000000e+00   1.00000000e+00   4.29959266e-02   1.87979104e-04   7.19443823e-01   1.61644230e+00
 1.79000000e+00   0.00000000e+00   1.00000000e+00   4.63466136e-02   2.12028024e-04   7.25403842e-01   1.61579946e+00
 1.80000000e+00   0.00000000e+00   1.00000000e+00   4.98963280e-02   1.92299075e-04   7.29951673e-01   1.61396193e+00
 1.81000000e+00   0.00000000e+00   1.00000000e+00   5.37354611e-02   1.35285689e-04   7.35564487e-01   1.61046377e+00
 1.82000000e+00   0.00000000e+00   1.00000000e+00   5.78189804e-02   6.02419480e-05   7.44463790e-01   1.60552439e+00
 1.83000000e+00   0.00000000e+00   1.00000000e+00   6.19986025e-02  -8.49591408e-06   7.56998627e-01   1.60001546e+00
 1.84000000e+00   0.00000000e+00   1.00000000e+00   6.61148183e-02  -4.93898186e-05   7.71661463e-01   1.59497366e+00
 1.85000000e+00   0.00000000e+00   1.00000000e+00   7.00594087e-02  -4.94582629e-05   7.86504594e-01   1.59139111e+00
 1.86000000e+00   0.00000000e+00   1.00000000e+00   7.37738534e-02  -8.30285981e-06   8.00274779e-01   1.58986763e+00
 1.87000000e+00   0.00000000e+00   1.00000000e+00   7.72251940e-02   6.05536822e-05   8.12231698e-01   1.59042904e+00
 1.88000000e+00   0.00000000e+00   1.00000000e+00   8.04061240e-02   1.33557696e-04   8.21602076e-01   1.59243989e+00
 1.89000000e+00   0.00000000e+00   1.00000000e+00   8.33561405e-02   1.85890230e-04   8.27650882e-01   1.59479066e+00
 1.90000000e+00   0.00000000e+00   1.00000000e+00   8.61718238e-02   2.00505097e-04   8.30279777e-01   1.59632192e+00
 1.91000000e+00   0.00000000e+00   1.00000000e+00   8.89896402e-02   1.73036526e-04   8.30458637e-01   1.59632152e+00
 1.92000000e+00   0.00000000e+00   1.00000000e+00   9.19458222e-02   1.12199701e-04   8.30113574e-01   1.59477563e+00
 1.93000000e+00   0.00000000e+00   1.00000000e+00   9.51236152e-02   3.73026911e-05   8.31487395e-01   1.59218708e+00
 1.94000000e+00   0.00000000e+00   1.00000000e+00   9.85073943e-02  -2.70595637e-05   8.36263795e-01   1.58924910e+00
 1.95000000e+00   0.00000000e+00   1.00000000e+00   1.01979331e-01  -5.92511840e-05   8.44706211e-01   1.58675940e+00
 1.96000000e+00   0.00000000e+00   1.00000000e+00   1.05382437e-01  -4.87931547e-05   8.55256593e-01   1.58539513e+00
 1.97000000e+00   0.00000000e+00   1.00000000e+00   1.08619308e-01   6.45738760e-08   8.65320098e-01   1.58549595e+00
 1.98000000e+00   0.00000000e+00   1.00000000e+00   1.11711148e-01   7.07411485e-05   8.72961796e-01   1.58683428e+00
 1.99000000e+00   0.00000000e+00   1.00000000e+00   1.14769739e-01   1.40187868e-04   8.78116405e-01   1.58898388e+00
 2.00000000e+00   0.00000000e+00   1.00000000e+00   1.17916663e-01   1.85664519e-04   8.82228873e-01   1.59108021e+00
 2.01000000e+00   0.00000000e+00   1.00000000e+00   1.21227403e-01   1.91617639e-04   8.86908475e-01   1.59222166e+00
 2.02000000e+00   0.00000000e+00   1.00000000e+00   1.24734394e-01   1.55409697e-04   8.93108201e-01   1.59173445e+00
 2.03000000e+00   0.00000000e+00   1.00000000e+00   1.28451870e-01   8.89648851e-05   9.01331352e-01   1.58945155e+00
 2.04000000e+00   0.00000000e+00   1.00000000e+00   1.32373582e-01   1.44697698e-05   9.12413308e-01   1.58604901e+00
 2.05000000e+00   0.00000000e+00   1.00000000e+00   1.36443925e-01  -4.38180978e-05   9.27186856e-01   1.58257665e+00
 2.06000000e+00   0.00000000e+00   1.00000000e+00   1.40541767e-01  -6.74682973e-05   9.45786166e-01   1.58015310e+00
 2.07000000e+00   0.00000000e+00   1.00000000e+00   1.44502879e-01  -4.90884286e-05   9.66880144e-01   1.57937010e+00
 2.08000000e+00   0.00000000e+00   1.00000000e+00   1.48172301e-01   5.36201288e-06   9.87862464e-01   1.58022570e+00
 2.09000000e+00   0.00000000e+00   1.00000000e+00   1.51462050e-01   7.77760748e-05   1.00582491e+00   1.58224615e+00
 2.10000000e+00   0.00000000e+00   1.00000000e+00   1.54388671e-01   1.43610349e-04   1.01893492e+00   1.58482371e+00
 2.11000000e+00   0.00000000e+00   1.00000000e+00   1.57065336e-01   1.80675002e-04   1.02731697e+00   1.58725386e+00
 2.12000000e+00   0.00000000e+00   1.00000000e+00   1.59638594e-01   1.76897078e-04   1.03300346e+00   1.58900511e+00
 2.13000000e+00   0.00000000e+00   1.00000000e+00   1.62200900e-01   1.33729227e-04   1.03870832e+00   1.58973341e+00
 2.14000000e+00   0.00000000e+00   1.00000000e+00   1.64741096e-01   6.50596676e-05   1.04627024e+00   1.58947699e+00
 2.15000000e+00   0.00000000e+00   1.00000000e+00   1.67169296e-01  -6.99643974e-06   1.05571897e+00   1.58865453e+00
 2.16000000e+00   0.00000000e+00   1.00000000e+00   1.69385709e-01  -5.87036055e-05   1.06576476e+00   1.58799573e+00
 2.17000000e+00   0.00000000e+00   1.00000000e+00   1.71327630e-01  -7.27088864e-05   1.07504652e+00   1.58833958e+00
 2.18000000e+00   0.00000000e+00   1.00000000e+00   1.72965550e-01  -4.44788778e-05   1.08278346e+00   1.59026070e+00
 2.19000000e+00   0.00000000e+00   1.00000000e+00   1.74281249e-01   1.61763507e-05   1.08845227e+00   1.59386603e+00
 2.20000000e+00   0.00000000e+00   1.00000000e+00   1.75273493e-01   8.90257456e-05   1.09118293e+00   1.59862365e+00
 2.21000000e+00   0.00000000e+00   1.00000000e+00   1.75991511e-01   1.50314132e-04   1.09004887e+00   1.60356536e+00
 2.22000000e+00   0.00000000e+00   1.00000000e+00   1.76554613e-01   1.80020258e-04   1.08515517e+00   1.60771848e+00
 2.23000000e+00   0.00000000e+00   1.00000000e+00   1.77126402e-01   1.68117218e-04   1.07822419e+00   1.61046616e+00
 2.24000000e+00   0.00000000e+00   1.00000000e+00   1.77853650e-01   1.18333143e-04   1.07213636e+00   1.61172093e+00
 2.25000000e+00   0.00000000e+00   1.00000000e+00   1.78805028e-01   4.73275254e-05   1.06967078e+00   1.61182324e+00
 2.26000000e+00   0.00000000e+00   1.00000000e+00   1.79941244e-01  -2.11828192e-05   1.07227746e+00   1.61137296e+00
 2.27000000e+00   0.00000000e+00   1.00000000e+00   1.81133278e-01  -6.47636387e-05   1.07948282e+00   1.61108875e+00
 2.28000000e+00   0.00000000e+00   1.00000000e+00   1.82225590e-01  -6.94525916e-05   1.08915344e+00   1.61163539e+00
 2.29000000e+00   0.00000000e+00   1.00000000e+00   1.83112909e-01  -3.37841517e-05   1.09855257e+00   1.61337594e+00
 2.30000000e+00   0.00000000e+00   1.00000000e+00   1.83781301e-01   3.07215532e-05   1.10579705e+00   1.61631161e+00
 2.31000000e+00   0.00000000e+00   1.00000000e+00   1.84286867e-01   1.02794972e-04   1.11060357e+00   1.62002666e+00
 2.32000000e+00   0.00000000e+00   1.00000000e+00   1.84698675e-01   1.58294521e-04   1.11384957e+00   1.62381954e+00
 2.33000000e+00   0.00000000e+00   1.00000000e+00   1.85060711e-01   1.78702227e-04   1.11649329e+00   1.62688063e+00
 2.34000000e+00   0.00000000e+00   1.00000000e+00   1.85396376e-01   1.57507373e-04   1.11908537e+00   1.62860914e+00
 2.35000000e+00   0.00000000e+00   1.00000000e+00   1.85725586e-01   1.01922406e-04   1.12214708e+00   1.62887768e+00
 2.36000000e+00   0.00000000e+00   1.00000000e+00   1.86054088e-01   3.01338928e-05   1.12664168e+00   1.62817883e+00
 2.37000000e+00   0.00000000e+00   1.00000000e+00   1.86336822e-01  -3.44150834e-05   1.13361983e+00   1.62745394e+00
 2.38000000e+00   0.00000000e+00   1.00000000e+00   1.86457401e-01  -7.03604389e-05   1.14311460e+00   1.62769161e+00
 2.39000000e+00   0.00000000e+00   1.00000000e+00   1.86256502e-01  -6.56265880e-05   1.15338463e+00   1.62953262e+00
 2.40000000e+00   0.00000000e+00   1.00000000e+00   1.85598060e-01  -2.18253353e-05   1.16135774e+00   1.63309135e+00
 2.41000000e+00   0.00000000e+00   1.00000000e+00   1.84431967e-01   4.63335479e-05   1.16413465e+00   1.63801313e+00
 2.42000000e+00   0.00000000e+00   1.00000000e+00   1.82817464e-01   1.16364347e-04   1.16047593e+00   1.64363391e+00
 2.43000000e+00   0.00000000e+00   1.00000000e+00   1.80896450e-01   1.65536057e-04   1.15135388e+00   1.64923510e+00
 2.44000000e+00   0.00000000e+00   1.00000000e+00   1.78830418e-01   1.77940497e-04   1.13924115e+00   1.65413427e+00
 2.45000000e+00   0.00000000e+00   1.00000000e+00   1.76733386e-01   1.49492486e-04   1.12681903e+00   1.65783796e+00
 2.46000000e+00   0.00000000e+00   1.00000000e+00   1.74638811e-01   8.96119047e-05   1.11587009e+00   1.66025844e+00
 2.47000000e+00   0.00000000e+00   1.00000000e+00   1.72517374e-01   1.84248328e-05   1.10682721e+00   1.66175569e+00
 2.48000000e+00   0.00000000e+00   1.00000000e+00   1.70322390e-01  -4.01406920e-05   1.09920605e+00   1.66306115e+00
 2.49000000e+00   0.00000000e+00   1.00000000e+00   1.68019367e-01  -6.66310144e-05   1.09238448e+00   1.66502671e+00
 2.50000000e+00   0.00000000e+00   1.00000000e+00   1.65582121e-01  -5.23478098e-05   1.08585846e+00   1.66825827e+00
 2.51000000e+00   0.00000000e+00   1.00000000e+00   1.62981757e-01  -1.82462448e-06   1.07904010e+00   1.67296021e+00
 2.52000000e+00   0.00000000e+00   1.00000000e+00   1.60202835e-01   6.86640473e-05   1.07084844e+00   1.67867839e+00
 2.53000000e+00   0.00000000e+00   1.00000000e+00   1.57282370e-01   1.36112012e-04   1.06023222e+00   1.68455231e+00
 2.54000000e+00   0.00000000e+00   1.00000000e+00   1.54330027e-01   1.78290027e-04   1.04721840e+00   1.68958701e+00
 2.55000000e+00   0.00000000e+00   1.00000000e+00   1.51497367e-01   1.81436962e-04   1.03325669e+00   1.69292535e+00
 2.56000000e+00   0.00000000e+00   1.00000000e+00   1.48909043e-01   1.44948318e-04   1.02097648e+00   1.69442331e+00
 2.57000000e+00   0.00000000e+00   1.00000000e+00   1.46600866e-01   8.12518260e-05   1.01264233e+00   1.69436131e+00
 2.58000000e+00   0.00000000e+00   1.00000000e+00   1.44502079e-01   1.14347890e-05   1.00912889e+00   1.69340822e+00
 2.59000000e+00   0.00000000e+00   1.00000000e+00   1.42468026e-01  -4.15106445e-05   1.00961330e+00   1.69247236e+00
 2.60000000e+00   0.00000000e+00   1.00000000e+00   1.40342284e-01  -5.99427043e-05   1.01202163e+00   1.69243244e+00
 2.61000000e+00   0.00000000e+00   1.00000000e+00   1.38015203e-01  -3.74772700e-05   1.01398542e+00   1.69384964e+00
 2.62000000e+00   0.00000000e+00   1.00000000e+00   1.35449784e-01   1.85846606e-05   1.01385181e+00   1.69684549e+00
 2.63000000e+00   0.00000000e+00   1.00000000e+00   1.32666809e-01   8.96850224e-05   1.01103324e+00   1.70102625e+00
 2.64000000e+00   0.00000000e+00   1.00000000e+00   1.29710221e-01   1.52458180e-04   1.00568536e+00   1.70562070e+00
 2.65000000e+00   0.00000000e+00   1.00000000e+00   1.26625493e-01   1.86535937e-04   9.98257722e-01   1.70961418e+00
 2.66000000e+00   0.00000000e+00   1.00000000e+00   1.23461998e-01   1.81000098e-04   9.89266929e-01   1.71235600e+00
 2.67000000e+00   0.00000000e+00   1.00000000e+00   1.20276720e-01   1.37821597e-04   9.79500057e-01   1.71359301e+00
 2.68000000e+00   0.00000000e+00   1.00000000e+00   1.17112294e-01   7.14122333e-05   9.70173548e-01   1.71360330e+00
 2.69000000e+00   0.00000000e+00   1.00000000e+00   1.13956586e-01   4.05164265e-06   9.62503857e-01   1.71323596e+00
 2.70000000e+00   0.00000000e+00   1.00000000e+00   1.10723854e-01  -4.16365139e-05   9.56739418e-01   1.71351302e+00
 2.71000000e+00   0.00000000e+00   1.00000000e+00   1.07287376e-01  -5.03913057e-05   9.51666490e-01   1.71523209e+00
 2.72000000e+00   0.00000000e+00   1.00000000e+00   1.03548995e-01  -1.92415173e-05   9.45111487e-01   1.71867483e+00
 2.73000000e+00   0.00000000e+00   1.00000000e+00   9.94989318e-02   4.18128930e-05   9.35169797e-01   1.72354190e+00
 2.74000000e+00   0.00000000e+00   1.00000000e+00   9.52285551e-02   1.13108631e-04   9.21284750e-01   1.72907366e+00
 2.75000000e+00   0.00000000e+00   1.00000000e+00   9.08937973e-02   1.71535138e-04   9.04418772e-01   1.73439776e+00
 2.76000000e+00   0.00000000e+00   1.00000000e+00   8.66552600e-02   1.98076549e-04   8.86394961e-01   1.73861222e+00
 2.77000000e+00   0.00000000e+00   1.00000000e+00   8.26275851e-02   1.84293184e-04   8.69071560e-01   1.74102127e+00
 2.78000000e+00   0.00000000e+00   1.00000000e+00   7.88596826e-02   1.35212926e-04   8.53761522e-01   1.74137591e+00
 2.79000000e+00   0.00000000e+00   1.00000000e+00   7.53469258e-02   6.74842303e-05   8.41066463e-01   1.74003009e+00
 2.80000000e+00   0.00000000e+00   1.00000000e+00   7.20563153e-02   3.71758511e-06   8.31029145e-01   1.73787589e+00
 2.81000000e+00   0.00000000e+00   1.00000000e+00   6.89411930e-02  -3.48620559e-05   8.23396453e-01   1.73595698e+00
 2.82000000e+00   0.00000000e+00   1.00000000e+00   6.59408392e-02  -3.52469795e-05   8.17713367e-01   1.73512957e+00
 2.83000000e+00   0.00000000e+00   1.00000000e+00   6.29845620e-02   2.99300157e-06   8.13179281e-01   1.73572652e+00
 2.84000000e+00   0.00000000e+00   1.00000000e+00   6.00195898e-02   6.73948628e-05   8.08603624e-01   1.73752574e+00
 2.85000000e+00   0.00000000e+00   1.00000000e+00   5.70519904e-02   1.36762879e-04   8.02780548e-01   1.73975119e+00
 2.86000000e+00   0.00000000e+00   1.00000000e+00   5.41630647e-02   1.88373437e-04   7.95236668e-01   1.74139838e+00
 2.87000000e+00   0.00000000e+00   1.00000000e+00   5.14750842e-02   2.05498033e-04   7.86704335e-01   1.74163777e+00
 2.88000000e+00   0.00000000e+00   1.00000000e+00   4.90824359e-02   1.82721326e-04   7.78832780e-01   1.74006345e+00
 2.89000000e+00   0.00000000e+00   1.00000000e+00   4.69946811e-02   1.27629877e-04   7.73310148e-01   1.73684536e+00
 2.90000000e+00   0.00000000e+00   1.00000000e+00   4.51277083e-02   5.84587367e-05   7.70927465e-01   1.73264546e+00
 2.91000000e+00   0.00000000e+00   1.00000000e+00   4.33421773e-02  -1.80802243e-06   7.71213472e-01   1.72839852e+00
 2.92000000e+00   0.00000000e+00   1.00000000e+00   4.15000024e-02  -3.31319448e-05   7.72781344e-01   1.72509418e+00
 2.93000000e+00   0.00000000e+00   1.00000000e+00   3.95074377e-02  -2.51473456e-05   7.74031283e-01   1.72345959e+00
 2.94000000e+00   0.00000000e+00   1.00000000e+00   3.73295977e-02   1.95167023e-05   7.73729566e-01   1.72370505e+00
 2.95000000e+00   0.00000000e+00   1.00000000e+00   3.49808310e-02   8.62555307e-05   7.71222413e-01   1.72543276e+00
 2.96000000e+00   0.00000000e+00   1.00000000e+00   3.25077821e-02   1.53267223e-04   7.66356074e-01   1.72776669e+00
 2.97000000e+00   0.00000000e+00   1.00000000e+00   2.99803270e-02   1.98597823e-04   7.59324151e-01   1.72969648e+00
 2.98000000e+00   0.00000000e+00   1.00000000e+00   2.74895702e-02   2.07402469e-04   7.50619244e-01   1.73033924e+00
 2.99000000e+00   0.00000000e+00   1.00000000e+00   2.51361349e-02   1.77005649e-04   7.41105723e-01   1.72922342e+00
 3.00000000e+00   0.00000000e+00   1.00000000e+00   2.29967276e-02   1.17798771e-04   7.32005995e-01   1.72648318e+00
 3.01000000e+00   0.00000000e+00   1.00000000e+00   2.10834381e-02   4.96137254e-05   7.24569744e-01   1.72278337e+00
 3.02000000e+00   0.00000000e+00   1.00000000e+00   1.93306062e-02  -4.95009681e-06   7.19442892e-01   1.71909138e+00
 3.03000000e+00   0.00000000e+00   1.00000000e+00   1.76307474e-02  -2.78405705e-05   7.16179707e-01   1.71631401e+00
 3.04000000e+00   0.00000000e+00   1.00000000e+00   1.59017784e-02  -1.13323233e-05   7.13394636e-01   1.71493140e+00
 3.05000000e+00   0.00000000e+00   1.00000000e+00   1.41405030e-02   3.93492018e-05   7.09563325e-01   1.71486729e+00
 3.06000000e+00   0.00000000e+00   1.00000000e+00   1.24285795e-02   1.07598505e-04   7.03870365e-01   1.71557122e+00
 3.07000000e+00   0.00000000e+00   1.00000000e+00   1.08941587e-02   1.70942674e-04   6.96519315e-01   1.71620580e+00
 3.08000000e+00   0.00000000e+00   1.00000000e+00   9.65987001e-03   2.08593642e-04   6.88475434e-01   1.71587863e+00
 3.09000000e+00   0.00000000e+00   1.00000000e+00   8.80676728e-03   2.08288076e-04   6.80942681e-01   1.71386189e+00
 3.10000000e+00   0.00000000e+00   1.00000000e+00   8.36407924e-03   1.70199222e-04   6.74959092e-01   1.70985578e+00
 3.11000000e+00   0.00000000e+00   1.00000000e+00   8.31622803e-03   1.06843227e-04   6.71217745e-01   1.70415561e+00
 3.12000000e+00   0.00000000e+00   1.00000000e+00   8.61254159e-03   3.90566450e-05   6.70072542e-01   1.69762216e+00
 3.13000000e+00   0.00000000e+00   1.00000000e+00   9.17168695e-03  -1.08128163e-05   6.71556382e-01   1.69135490e+00
 3.14000000e+00   0.00000000e+00   1.00000000e+00   9.88631213e-03  -2.63845955e-05   6.75320460e-01   1.68627197e+00
 3.15000000e+00   0.00000000e+00   1.00000000e+00   1.06417726e-02  -2.75135372e-06   6.80479822e-01   1.68284675e+00
 3.16000000e+00   0.00000000e+00   1.00000000e+00   1.13541223e-02   5.20112666e-05   6.85658156e-01   1.68096763e+00
 3.17000000e+00   0.00000000e+00   1.00000000e+00   1.20097260e-02   1.19681606e-04   6.89427554e-01   1.68004832e+00
 3.18000000e+00   0.00000000e+00   1.00000000e+00   1.26745836e-02   1.77875851e-04   6.91026237e-01   1.67923894e+00
 3.19000000e+00   0.00000000e+00   1.00000000e+00   1.34566538e-02   2.07293043e-04   6.90843332e-01   1.67773289e+00
 3.20000000e+00   0.00000000e+00   1.00000000e+00   1.44407103e-02   1.98053641e-04   6.90229002e-01   1.67498571e+00
 3.21000000e+00   0.00000000e+00   1.00000000e+00   1.56385684e-02   1.53060436e-04   6.90721670e-01   1.67090353e+00
 3.22000000e+00   0.00000000e+00   1.00000000e+00   1.69850622e-02   8.70865323e-05   6.93171790e-01   1.66587701e+00
 3.23000000e+00   0.00000000e+00   1.00000000e+00   1.83745998e-02   2.18144284e-05   6.97389475e-01   1.66066530e+00
 3.24000000e+00   0.00000000e+00   1.00000000e+00   1.97078139e-02  -2.13800833e-05   7.02425248e-01   1.65617516e+00
 3.25000000e+00   0.00000000e+00   1.00000000e+00   2.09212865e-02  -2.84184625e-05   7.07147711e-01   1.65311210e+00
 3.26000000e+00   0.00000000e+00   1.00000000e+00   2.19946814e-02   2.91881756e-06   7.10655263e-01   1.65173686e+00
 3.27000000e+00   0.00000000e+00   1.00000000e+00   2.29464755e-02   6.22224060e-05   7.12372964e-01   1.65179062e+00
 3.28000000e+00   0.00000000e+00   1.00000000e+00   2.38305838e-02   1.29807769e-04   7.12009150e-01   1.65254829e+00
 3.29000000e+00   0.00000000e+00   1.00000000e+00   2.47357507e-02   1.83250516e-04   7.09596485e-01   1.65307020e+00
 3.30000000e+00   0.00000000e+00   1.00000000e+00   2.57784335e-02   2.04891407e-04   7.05625055e-01   1.65252020e+00
 3.31000000e+00   0.00000000e+00   1.00000000e+00   2.70780020e-02   1.87643755e-04   7.01137057e-01   1.65043199e+00
 3.32000000e+00   0.00000000e+00   1.00000000e+00   2.87152635e-02   1.37189908e-04   6.97601710e-01   1.64683429e+00
 3.33000000e+00   0.00000000e+00   1.00000000e+00   3.06948053e-02   7.00438785e-05   6.96452369e-01   1.64221103e+00
 3.34000000e+00   0.00000000e+00   1.00000000e+00   3.29399435e-02   8.18744329e-06   6.98410693e-01   1.63732959e+00
 3.35000000e+00   0.00000000e+00   1.00000000e+00   3.53320428e-02  -2.81137934e-05   7.03033071e-01   1.63299024e+00
 3.36000000e+00   0.00000000e+00   1.00000000e+00   3.77732797e-02  -2.70492837e-05   7.08926012e-01   1.62976745e+00
 3.37000000e+00   0.00000000e+00   1.00000000e+00   4.02327546e-02   1.07773513e-05   7.14561541e-01   1.62783151e+00
 3.38000000e+00   0.00000000e+00   1.00000000e+00   4.27493287e-02   7.25934404e-05   7.19099617e-01   1.62690004e+00
 3.39000000e+00   0.00000000e+00   1.00000000e+00   4.53980413e-02   1.37754314e-04   7.22674002e-01   1.62638395e+00
 3.40000000e+00   0.00000000e+00   1.00000000e+00   4.82493543e-02   1.84545145e-04   7.26058731e-01   1.62551729e+00
 3.41000000e+00   0.00000000e+00   1.00000000e+00   5.13450339e-02   1.97266627e-04   7.30178509e-01   1.62360903e+00
 3.42000000e+00   0.00000000e+00   1.00000000e+00   5.46928613e-02   1.71413376e-04   7.35775711e-01   1.62028272e+00
 3.43000000e+00   0.00000000e+00   1.00000000e+00   5.82676894e-02   1.15244928e-04   7.43449156e-01   1.61574812e+00
 3.44000000e+00   0.00000000e+00   1.00000000e+00   6.20091546e-02   4.70748584e-05   7.53613007e-01   1.61071291e+00
 3.45000000e+00   0.00000000e+00   1.00000000e+00   6.58191649e-02  -1.08756020e-05   7.66270412e-01   1.60609069e+00
 3.46000000e+00   0.00000000e+00   1.00000000e+00   6.95712070e-02  -3.98778311e-05   7.80755074e-01   1.60261042e+00
 3.47000000e+00   0.00000000e+00   1.00000000e+00   7.31400653e-02  -3.07731917e-05   7.95603336e-01   1.60067698e+00
 3.48000000e+00   0.00000000e+00   1.00000000e+00   7.64455685e-02   1.31167600e-05   8.08932632e-01   1.60020335e+00
 3.49000000e+00   0.00000000e+00   1.00000000e+00   7.94875815e-02   7.70624229e-05   8.19182287e-01   1.60074667e+00
 3.50000000e+00   0.00000000e+00   1.00000000e+00   8.23466361e-02   1.39709358e-04   8.25914429e-01   1.60169141e+00
 3.51000000e+00   0.00000000e+00   1.00000000e+00   8.51432276e-02   1.80129045e-04   8.30000213e-01   1.60238363e+00
 3.52000000e+00   0.00000000e+00   1.00000000e+00   8.79778308e-02   1.84795147e-04   8.33119191e-01   1.60229732e+00
 3.53000000e+00   0.00000000e+00   1.00000000e+00   9.08884226e-02   1.52050185e-04   8.36879129e-01   1.60121123e+00
 3.54000000e+00   0.00000000e+00   1.00000000e+00   9.38482011e-02   9.25718795e-05   8.42085634e-01   1.59925799e+00
 3.55000000e+00   0.00000000e+00   1.00000000e+00   9.67954854e-02   2.58038385e-05   8.48631783e-01   1.59697252e+00
 3.56000000e+00   0.00000000e+00   1.00000000e+00   9.96685779e-02  -2.64050693e-05   8.55853443e-01   1.59505380e+00
 3.57000000e+00   0.00000000e+00   1.00000000e+00   1.02425261e-01  -4.69550131e-05   8.62996346e-01   1.59412571e+00
 3.58000000e+00   0.00000000e+00   1.00000000e+00   1.05047516e-01  -2.92035852e-05   8.69375568e-01   1.59445074e+00
 3.59000000e+00   0.00000000e+00   1.00000000e+00   1.07544234e-01   2.07609503e-05   8.74418297e-01   1.59588142e+00
 3.60000000e+00   0.00000000e+00   1.00000000e+00   1.09958753e-01   8.61961773e-05   8.77730054e-01   1.59787136e+00
 3.61000000e+00   0.00000000e+00   1.00000000e+00   1.12373968e-01   1.45347134e-04   8.79362684e-01   1.59970762e+00
 3.62000000e+00   0.00000000e+00   1.00000000e+00   1.14901197e-01   1.78613009e-04   8.80099488e-01   1.60073939e+00
 3.63000000e+00   0.00000000e+00   1.00000000e+00   1.17646786e-01   1.74910932e-04   8.81430729e-01   1.60056189e+00
 3.64000000e+00   0.00000000e+00   1.00000000e+00   1.20667302e-01   1.35293027e-04   8.85205877e-01   1.59914208e+00
 3.65000000e+00   0.00000000e+00   1.00000000e+00   1.23937665e-01   7.26487606e-05   8.92801078e-01   1.59696411e+00
 3.66000000e+00   0.00000000e+00   1.00000000e+00   1.27354740e-01   7.47301762e-06   9.04404391e-01   1.59453150e+00
 3.67000000e+00   0.00000000e+00   1.00000000e+00   1.30779051e-01  -3.89431334e-05   9.18858919e-01   1.59244753e+00
 3.68000000e+00   0.00000000e+00   1.00000000e+00   1.34091733e-01  -5.15746401e-05   9.34360631e-01   1.59132388e+00
 3.69000000e+00   0.00000000e+00   1.00000000e+00   1.37233320e-01  -2.65682007e-05   9.49075370e-01   1.59133434e+00
 3.70000000e+00   0.00000000e+00   1.00000000e+00   1.40205783e-01   2.75544386e-05   9.62046819e-01   1.59238223e+00
 3.71000000e+00   0.00000000e+00   1.00000000e+00   1.43046656e-01   9.26881995e-05   9.73223432e-01   1.59402826e+00
 3.72000000e+00   0.00000000e+00   1.00000000e+00   1.45799803e-01   1.47071752e-04   9.83078486e-01   1.59566481e+00
 3.73000000e+00   0.00000000e+00   1.00000000e+00   1.48499492e-01   1.72509315e-04   9.92223427e-01   1.59669202e+00
 3.74000000e+00   0.00000000e+00   1.00000000e+00   1.51165086e-01   1.60453733e-04   1.00129372e+00   1.59680300e+00
 3.75000000e+00   0.00000000e+00   1.00000000e+00   1.53794146e-01   1.14805298e-04   1.01096968e+00   1.59607280e+00
 3.76000000e+00   0.00000000e+00   1.00000000e+00   1.56350107e-01   5.05200488e-05   1.02186076e+00   1.59504154e+00
 3.77000000e+00   0.00000000e+00   1.00000000e+00   1.58755044e-01  -1.13682941e-05   1.03400093e+00   1.59435466e+00
 3.78000000e+00   0.00000000e+00   1.00000000e+00   1.60902302e-01  -5.06262857e-05   1.04653205e+00   1.59460378e+00
 3.79000000e+00   0.00000000e+00   1.00000000e+00   1.62692516e-01  -5.44433142e-05   1.05768301e+00   1.59604395e+00
 3.80000000e+00   0.00000000e+00   1.00000000e+00   1.64078539e-01  -2.16884090e-05   1.06549740e+00   1.59865699e+00
 3.81000000e+00   0.00000000e+00   1.00000000e+00   1.65094052e-01   3.66926743e-05   1.06876598e+00   1.60212045e+00
 3.82000000e+00   0.00000000e+00   1.00000000e+00   1.65846304e-01   1.01335940e-04   1.06768495e+00   1.60592578e+00
 3.83000000e+00   0.00000000e+00   1.00000000e+00   1.66474117e-01   1.50896183e-04   1.06379963e+00   1.60951372e+00
 3.84000000e+00   0.00000000e+00   1.00000000e+00   1.67094456e-01   1.69058395e-04   1.05921673e+00   1.61238613e+00
 3.85000000e+00   0.00000000e+00   1.00000000e+00   1.67767407e-01   1.49865628e-04   1.05571225e+00   1.61426017e+00
 3.86000000e+00   0.00000000e+00   1.00000000e+00   1.68494248e-01   9.96760005e-05   1.05420150e+00   1.61517014e+00
 3.87000000e+00   0.00000000e+00   1.00000000e+00   1.69239286e-01   3.50891688e-05   1.05477290e+00   1.61550459e+00
 3.88000000e+00   0.00000000e+00   1.00000000e+00   1.69954006e-01  -2.25263107e-05   1.05703754e+00   1.61587770e+00
 3.89000000e+00   0.00000000e+00   1.00000000e+00   1.70590545e-01  -5.41515668e-05   1.06040109e+00   1.61689697e+00
 3.90000000e+00   0.00000000e+00   1.00000000e+00   1.71108710e-01  -4.94358578e-05   1.06408605e+00   1.61889700e+00
 3.91000000e+00   0.00000000e+00   1.00000000e+00   1.71487349e-01  -1.00513243e-05   1.06714921e+00   1.62178682e+00
 3.92000000e+00   0.00000000e+00   1.00000000e+00   1.71740982e-01   5.09430294e-05   1.06877071e+00   1.62513781e+00
 3.93000000e+00   0.00000000e+00   1.00000000e+00   1.71928640e-01   1.13418266e-04   1.06875251e+00   1.62834039e+00
 3.94000000e+00   0.00000000e+00   1.00000000e+00   1.72139932e-01   1.56758444e-04   1.06783483e+00   1.63083725e+00
 3.95000000e+00   0.00000000e+00   1.00000000e+00   1.72457252e-01   1.66650041e-04   1.06758047e+00   1.63228901e+00
 3.96000000e+00   0.00000000e+00   1.00000000e+00   1.72911378e-01   1.39840140e-04   1.06971839e+00   1.63271015e+00
 3.97000000e+00   0.00000000e+00   1.00000000e+00   1.73456072e-01   8.52071623e-05   1.07523729e+00   1.63240929e+00
 3.98000000e+00   0.00000000e+00   1.00000000e+00   1.73978233e-01   2.07820747e-05   1.08384203e+00   1.63191978e+00
 3.99000000e+00   0.00000000e+00   1.00000000e+00   1.74339280e-01  -3.22257661e-05   1.09403009e+00   1.63187212e+00
 4.00000000e+00   0.00000000e+00   1.00000000e+00   1.74424589e-01  -5.63872644e-05   1.10373342e+00   1.63279281e+00
 4.01000000e+00   0.00000000e+00   1.00000000e+00   1.74174727e-01  -4.37683087e-05   1.11115586e+00   1.63494415e+00
 4.02000000e+00   0.00000000e+00   1.00000000e+00   1.73587299e-01   1.43586349e-06   1.11531910e+00   1.63825213e+00
 4.03000000e+00   0.00000000e+00   1.00000000e+00   1.72698903e-01   6.42714022e-05   1.11605002e+00   1.64230886e+00
 4.04000000e+00   0.00000000e+00   1.00000000e+00   1.71565441e-01   1.24001371e-04   1.11371345e+00   1.64650550e+00
 4.05000000e+00   0.00000000e+00   1.00000000e+00   1.70250188e-01   1.61004263e-04   1.10899258e+00   1.65021998e+00
 4.06000000e+00   0.00000000e+00   1.00000000e+00   1.68814374e-01   1.63238902e-04   1.10286473e+00   1.65307723e+00
 4.07000000e+00   0.00000000e+00   1.00000000e+00   1.67301314e-01   1.30155497e-04   1.09651694e+00   1.65507116e+00
 4.08000000e+00   0.00000000e+00   1.00000000e+00   1.65716090e-01   7.28454921e-05   1.09099809e+00   1.65656970e+00
 4.09000000e+00   0.00000000e+00   1.00000000e+00   1.64015711e-01   1.03958724e-05   1.08670607e+00   1.65817592e+00
 4.10000000e+00   0.00000000e+00   1.00000000e+00   1.62124297e-01  -3.64072047e-05   1.08301664e+00   1.66046220e+00
 4.11000000e+00   0.00000000e+00   1.00000000e+00   1.59972100e-01  -5.19632537e-05   1.07845234e+00   1.66374681e+00
 4.12000000e+00   0.00000000e+00   1.00000000e+00   1.57538969e-01  -3.10081140e-05   1.07144550e+00   1.66800898e+00
 4.13000000e+00   0.00000000e+00   1.00000000e+00   1.54876955e-01   1.97037080e-05   1.06129085e+00   1.67295518e+00
 4.14000000e+00   0.00000000e+00   1.00000000e+00   1.52098211e-01   8.36536854e-05   1.04844303e+00   1.67807154e+00
 4.15000000e+00   0.00000000e+00   1.00000000e+00   1.49335140e-01   1.39978192e-04   1.03439623e+00   1.68276753e+00
 4.16000000e+00   0.00000000e+00   1.00000000e+00   1.46695392e-01   1.70318338e-04   1.02081317e+00   1.68638540e+00
 4.17000000e+00   0.00000000e+00   1.00000000e+00   1.44234433e-01   1.64891768e-04   1.00918518e+00   1.68868014e+00
 4.18000000e+00   0.00000000e+00   1.00000000e+00   1.41953716e-01   1.25749145e-04   1.00025637e+00   1.68971383e+00
 4.19000000e+00   0.00000000e+00   1.00000000e+00   1.39815154e-01   6.60676260e-05   9.94166934e-01   1.68976463e+00
 4.20000000e+00   0.00000000e+00   1.00000000e+00   1.37756954e-01   5.74692809e-06   9.90646899e-01   1.68963797e+00
 4.21000000e+00   0.00000000e+00   1.00000000e+00   1.35704706e-01  -3.51684027e-05   9.89004804e-01   1.69002073e+00
 4.22000000e+00   0.00000000e+00   1.00000000e+00   1.33583563e-01  -4.30717355e-05   9.88229475e-01   1.69135748e+00
 4.23000000e+00   0.00000000e+00   1.00000000e+00   1.31338342e-01  -1.52557709e-05   9.87056115e-01   1.69370027e+00
 4.24000000e+00   0.00000000e+00   1.00000000e+00   1.28956713e-01   3.91983931e-05   9.84338134e-01   1.69669495e+00
 4.25000000e+00   0.00000000e+00   1.00000000e+00   1.26479281e-01   1.02428725e-04   9.79595756e-01   1.69976488e+00
 4.26000000e+00   0.00000000e+00   1.00000000e+00   1.23983037e-01   1.53707925e-04   9.73324548e-01   1.70233217e+00
 4.27000000e+00   0.00000000e+00   1.00000000e+00   1.21541444e-01   1.76297333e-04   9.66776164e-01   1.70397916e+00
 4.28000000e+00   0.00000000e+00   1.00000000e+00   1.19182047e-01   1.62951805e-04   9.61315996e-01   1.70462731e+00
 4.29000000e+00   0.00000000e+00   1.00000000e+00   1.16866144e-01   1.18276482e-04   9.57694612e-01   1.70450347e+00
 4.30000000e+00   0.00000000e+00   1.00000000e+00   1.14501772e-01   5.71976683e-05   9.55708324e-01   1.70416690e+00
 4.31000000e+00   0.00000000e+00   1.00000000e+00   1.11981182e-01   5.75608243e-08   9.54271636e-01   1.70428885e+00
 4.32000000e+00   0.00000000e+00   1.00000000e+00   1.09221138e-01  -3.40899153e-05   9.51910958e-01   1.70539123e+00
 4.33000000e+00   0.00000000e+00   1.00000000e+00   1.06186622e-01  -3.37853579e-05   9.47436201e-01   1.70775460e+00
 4.34000000e+00   0.00000000e+00   1.00000000e+00   1.02892767e-01   1.05040099e-06   9.40222909e-01   1.71128752e+00
 4.35000000e+00   0.00000000e+00   1.00000000e+00   9.93937841e-02   5.91237125e-05   9.30225247e-01   1.71555146e+00
 4.36000000e+00   0.00000000e+00   1.00000000e+00   9.57705093e-02   1.21517859e-04   9.17819103e-01   1.71984048e+00
 4.37000000e+00   0.00000000e+00   1.00000000e+00   9.21197110e-02   1.67934695e-04   9.03759862e-01   1.72343789e+00
 4.38000000e+00   0.00000000e+00   1.00000000e+00   8.85391059e-02   1.83396558e-04   8.89110683e-01   1.72583540e+00
 4.39000000e+00   0.00000000e+00   1.00000000e+00   8.51035846e-02   1.63176435e-04   8.75117166e-01   1.72688927e+00
 4.40000000e+00   0.00000000e+00   1.00000000e+00   8.18400280e-02   1.14315902e-04   8.62893358e-01   1.72689087e+00
 4.41000000e+00   0.00000000e+00   1.00000000e+00   7.87176727e-02   5.32720679e-05   8.52965006e-01   1.72641706e+00
 4.42000000e+00   0.00000000e+00   1.00000000e+00   7.56662595e-02   4.79894327e-07   8.45024231e-01   1.72612140e+00
 4.43000000e+00   0.00000000e+00   1.00000000e+00   7.26165904e-02  -2.63876296e-05   8.38041458e-01   1.72647170e+00
 4.44000000e+00   0.00000000e+00   1.00000000e+00   6.95417600e-02  -1.82397604e-05   8.30811789e-01   1.72763204e+00
 4.45000000e+00   0.00000000e+00   1.00000000e+00   6.64757552e-02   2.24474637e-05   8.22552055e-01   1.72935995e+00
 4.46000000e+00   0.00000000e+00   1.00000000e+00   6.35004564e-02   8.24484033e-05   8.13258804e-01   1.73119485e+00
 4.47000000e+00   0.00000000e+00   1.00000000e+00   6.07111755e-02   1.42148338e-04   8.03595982e-01   1.73251627e+00
 4.48000000e+00   0.00000000e+00   1.00000000e+00   5.81811021e-02   1.82033391e-04   7.94553723e-01   1.73279561e+00
 4.49000000e+00   0.00000000e+00   1.00000000e+00   5.59408938e-02   1.89134140e-04   7.87034469e-01   1.73168592e+00
 4.50000000e+00   0.00000000e+00   1.00000000e+00   5.39763283e-02   1.61292771e-04   7.81633689e-01   1.72923822e+00
 4.51000000e+00   0.00000000e+00   1.00000000e+00   5.22360078e-02   1.07855361e-04   7.78571225e-01   1.72593035e+00
 4.52000000e+00   0.00000000e+00   1.00000000e+00   5.06406580e-02   4.65750994e-05   7.77693019e-01   1.72247345e+00
 4.53000000e+00   0.00000000e+00   1.00000000e+00   4.90935837e-02  -2.24415448e-06   7.78461285e-01   1.71961144e+00
 4.54000000e+00   0.00000000e+00   1.00000000e+00   4.74981776e-02  -2.24446220e-05   7.79929592e-01   1.71785365e+00
 4.55000000e+00   0.00000000e+00   1.00000000e+00   4.57845705e-02  -7.33827733e-06   7.80871364e-01   1.71732344e+00
 4.56000000e+00   0.00000000e+00   1.00000000e+00   4.39357796e-02   3.81105229e-05   7.80145845e-01   1.71774528e+00
 4.57000000e+00   0.00000000e+00   1.00000000e+00   4.19961685e-02   9.89542973e-05   7.77167298e-01   1.71855541e+00
 4.58000000e+00   0.00000000e+00   1.00000000e+00   4.00515806e-02   1.55213181e-04   7.72185535e-01   1.71914276e+00
 4.59000000e+00   0.00000000e+00   1.00000000e+00   3.81883057e-02   1.88456251e-04   7.66152921e-01   1.71898037e+00
 4.60000000e+00   0.00000000e+00   1.00000000e+00   3.64529661e-02   1.87855730e-04   7.60256424e-01   1.71782533e+00
 4.61000000e+00   0.00000000e+00   1.00000000e+00   3.48351864e-02   1.53761584e-04   7.55375425e-01   1.71577096e+00
 4.62000000e+00   0.00000000e+00   1.00000000e+00   3.32799133e-02   9.75996839e-05   7.51724826e-01   1.71323627e+00
 4.63000000e+00   0.00000000e+00   1.00000000e+00   3.17184659e-02   3.80790410e-05   7.48890530e-01   1.71080625e+00
 4.64000000e+00   0.00000000e+00   1.00000000e+00   3.00995162e-02  -5.00811167e-06   7.46123773e-01   1.70903966e+00
 4.65000000e+00   0.00000000e+00   1.00000000e+00   2.84067785e-02  -1.73223197e-05   7.42692345e-01   1.70825028e+00
 4.66000000e+00   0.00000000e+00   1.00000000e+00   2.66622438e-02   5.31137821e-06   7.38097818e-01   1.70840690e+00
 4.67000000e+00   0.00000000e+00   1.00000000e+00   2.49218750e-02   5.55389524e-05   7.32131244e-01   1.70911950e+00
 4.68000000e+00   0.00000000e+00   1.00000000e+00   2.32693019e-02   1.16904683e-04   7.24875773e-01   1.70976517e+00
 4.69000000e+00   0.00000000e+00   1.00000000e+00   2.18056698e-02   1.69287717e-04   7.16734845e-01   1.70967633e+00
 4.70000000e+00   0.00000000e+00   1.00000000e+00   2.06300511e-02   1.95543959e-04   7.08470472e-01   1.70835681e+00
 4.71000000e+00   0.00000000e+00   1.00000000e+00   1.98107169e-02   1.87154063e-04   7.01130563e-01   1.70565023e+00
 4.72000000e+00   0.00000000e+00   1.00000000e+00   1.93588646e-02   1.46998451e-04   6.95780831e-01   1.70179689e+00
 4.73000000e+00   0.00000000e+00   1.00000000e+00   1.92218592e-02   8.83696111e-05   6.93080754e-01   1.69731908e+00
 4.74000000e+00   0.00000000e+00   1.00000000e+00   1.93048408e-02   3.05995445e-05   6.92939843e-01   1.69287062e+00
 4.75000000e+00   0.00000000e+00   1.00000000e+00   1.95119500e-02  -7.29009783e-06   6.94514864e-01   1.68900891e+00
 4.76000000e+00   0.00000000e+00   1.00000000e+00   1.97851644e-02  -1.28719448e-05   6.96621720e-01   1.68603070e+00
 4.77000000e+00   0.00000000e+00   1.00000000e+00   2.01205948e-02   1.55702310e-05   6.98283391e-01   1.68389850e+00
 4.78000000e+00   0.00000000e+00   1.00000000e+00   2.05572494e-02   6.84953855e-05   6.99112526e-01   1.68229137e+00
 4.79000000e+00   0.00000000e+00   1.00000000e+00   2.11494985e-02   1.28289792e-04   6.99323919e-01   1.68069645e+00
 4.80000000e+00   0.00000000e+00   1.00000000e+00   2.19401836e-02   1.75091466e-04   6.99501094e-01   1.67858834e+00
 4.81000000e+00   0.00000000e+00   1.00000000e+00   2.29449091e-02   1.93335822e-04   7.00305446e-01   1.67561142e+00
 4.82000000e+00   0.00000000e+00   1.00000000e+00   2.41473501e-02   1.76886075e-04   7.02274986e-01   1.67171190e+00
 4.83000000e+00   0.00000000e+00   1.00000000e+00   2.54999232e-02   1.31057770e-04   7.05733761e-01   1.66723953e+00
 4.84000000e+00   0.00000000e+00   1.00000000e+00   2.69271371e-02   7.08547518e-05   7.10689414e-01   1.66275137e+00
 4.85000000e+00   0.00000000e+00   1.00000000e+00   2.83353432e-02   1.60058148e-05   7.16739832e-01   1.65886008e+00
 4.86000000e+00   0.00000000e+00   1.00000000e+00   2.96338956e-02  -1.55532794e-05   7.23013461e-01   1.65600116e+00
 4.87000000e+00   0.00000000e+00   1.00000000e+00   3.07651923e-02  -1.35772454e-05   7.28336288e-01   1.65430952e+00
 4.88000000e+00   0.00000000e+00   1.00000000e+00   3.17303722e-02   2.11405940e-05   7.31640996e-01   1.65359267e+00
 4.89000000e+00   0.00000000e+00   1.00000000e+00   3.25940669e-02   7.70161284e-05   7.32432114e-01   1.65341480e+00
 4.90000000e+00   0.00000000e+00   1.00000000e+00   3.34612701e-02   1.35487328e-04   7.31031252e-01   1.65322744e+00
 4.91000000e+00   0.00000000e+00   1.00000000e+00   3.44363807e-02   1.77176808e-04   7.28439511e-01   1.65252095e+00
 4.92000000e+00   0.00000000e+00   1.00000000e+00   3.55858979e-02   1.88298907e-04   7.25901389e-01   1.65096633e+00
 4.93000000e+00   0.00000000e+00   1.00000000e+00   3.69230596e-02   1.65179474e-04   7.24407623e-01   1.64851193e+00
 4.94000000e+00   0.00000000e+00   1.00000000e+00   3.84178033e-02   1.15414919e-04   7.24390239e-01   1.64541397e+00
 4.95000000e+00   0.00000000e+00   1.00000000e+00   4.00209689e-02   5.53517249e-05   7.25720425e-01   1.64214977e+00
 4.96000000e+00   0.00000000e+00   1.00000000e+00   4.16877612e-02   4.72234800e-06   7.27923234e-01   1.63923954e+00
 4.97000000e+00   0.00000000e+00   1.00000000e+00   4.33923222e-02  -1.98648481e-05   7.30422125e-01   1.63705915e+00
 4.98000000e+00   0.00000000e+00   1.00000000e+00   4.51344716e-02  -1.04401401e-05   7.32690363e-01   1.63566679e+00
 4.99000000e+00   0.00000000e+00   1.00000000e+00   4.69428089e-02   2.96878832e-05   7.34368756e-01   1.63484978e+00
 5.00000000e+00   0.00000000e+00   1.00000000e+00   4.88742201e-02   8.70678260e-05   7.35362909e-01   1.63415791e+00

==> figures/perpflapSubcycling/results/watchpoint_SC_S10.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 1.00000000e-01   0.00000000e+00   1.00000000e+00   1.28800691e-02   1.23153157e-04   7.47217142e-01   2.20427699e+00
 2.00000000e-01   0.00000000e+00   1.00000000e+00   5.24321323e-02   9.54855602e-05   7.98052259e-01   1.92736048e+00
 3.00000000e-01   0.00000000e+00   1.00000000e+00   9.26273739e-02   7.78522311e-05   8.79901919e-01   1.78936696e+00
 4.00000000e-01   0.00000000e+00   1.00000000e+00   1.30503585e-01   6.47017821e-05   9.49276351e-01   1.70599193e+00
 5.00000000e-01   0.00000000e+00   1.00000000e+00   1.71530779e-01   5.26086182e-05   1.10539878e+00   1.66850401e+00
 6.00000000e-01   0.00000000e+00   1.00000000e+00   1.90911619e-01   4.69198277e-05   1.13879826e+00   1.63379443e+00
 7.00000000e-01   0.00000000e+00   1.00000000e+00   1.99666637e-01   4.43719001e-05   1.17122545e+00   1.63406964e+00
 8.00000000e-01   0.00000000e+00   1.00000000e+00   1.96777806e-01   4.47844996e-05   1.20152081e+00   1.64143273e+00
 9.00000000e-01   0.00000000e+00   1.00000000e+00   1.69185586e-01   5.30187682e-05   1.09253680e+00   1.65929233e+00
 1.00000000e+00   0.00000000e+00   1.00000000e+00   1.39475508e-01   6.07518550e-05   1.02934232e+00   1.69151107e+00
 1.10000000e+00   0.00000000e+00   1.00000000e+00   1.01686085e-01   7.04644417e-05   9.40843598e-01   1.71781217e+00
 1.20000000e+00   0.00000000e+00   1.00000000e+00   5.76722725e-02   8.50947086e-05   8.18295445e-01   1.74480461e+00
 1.30000000e+00   0.00000000e+00   1.00000000e+00   2.99445717e-02   9.31624567e-05   7.65556765e-01   1.75316998e+00
 1.40000000e+00   0.00000000e+00   1.00000000e+00   5.39367980e-03   1.00819407e-04   7.09750056e-01   1.74103455e+00
 1.50000000e+00   0.00000000e+00   1.00000000e+00  -5.33250069e-03   1.03721982e-04   6.67075912e-01   1.72272274e+00
 1.60000000e+00   0.00000000e+00   1.00000000e+00   6.77958502e-03   9.74464743e-05   6.78607935e-01   1.69591488e+00
 1.70000000e+00   0.00000000e+00   1.00000000e+00   2.21757541e-02   9.19261272e-05   6.84590861e-01   1.65776488e+00
 1.80000000e+00   0.00000000e+00   1.00000000e+00   5.39693116e-02   8.09390314e-05   7.36274280e-01   1.64000863e+00
 1.90000000e+00   0.00000000e+00   1.00000000e+00   9.35605280e-02   6.76157172e-05   8.44935396e-01   1.62111720e+00
 2.00000000e+00   0.00000000e+00   1.00000000e+00   1.24008325e-01   5.95300287e-05   8.99550874e-01   1.60285971e+00
 2.10000000e+00   0.00000000e+00   1.00000000e+00   1.58948559e-01   5.20953966e-05   1.02822788e+00   1.61070840e+00
 2.20000000e+00   0.00000000e+00   1.00000000e+00   1.79685230e-01   4.83527183e-05   1.10375386e+00   1.60634592e+00
 2.30000000e+00   0.00000000e+00   1.00000000e+00   1.83326862e-01   5.01807743e-05   1.09848934e+00   1.61367582e+00
 2.40000000e+00   0.00000000e+00   1.00000000e+00   1.82976811e-01   5.16582836e-05   1.14357438e+00   1.63318753e+00
 2.50000000e+00   0.00000000e+00   1.00000000e+00   1.60926655e-01   5.94856594e-05   1.07002467e+00   1.65002018e+00
 2.60000000e+00   0.00000000e+00   1.00000000e+00   1.31441065e-01   6.83234907e-05   9.85587084e-01   1.68144057e+00
 2.70000000e+00   0.00000000e+00   1.00000000e+00   1.02675860e-01   7.42654113e-05   9.37052205e-01   1.70542349e+00
 2.80000000e+00   0.00000000e+00   1.00000000e+00   6.36811181e-02   8.56569368e-05   8.26644798e-01   1.72590204e+00
 2.90000000e+00   0.00000000e+00   1.00000000e+00   3.73535380e-02   9.20027346e-05   7.67505354e-01   1.73674714e+00
 3.00000000e+00   0.00000000e+00   1.00000000e+00   2.02036289e-02   9.44091005e-05   7.33650254e-01   1.72700862e+00
 3.10000000e+00   0.00000000e+00   1.00000000e+00   7.58326094e-03   9.70115238e-05   6.87731111e-01   1.70896768e+00
 3.20000000e+00   0.00000000e+00   1.00000000e+00   1.79690686e-02   9.01586564e-05   6.96192951e-01   1.69069616e+00
 3.30000000e+00   0.00000000e+00   1.00000000e+00   3.41407066e-02   8.33260465e-05   7.17647837e-01   1.65828017e+00
 3.40000000e+00   0.00000000e+00   1.00000000e+00   5.72428877e-02   7.62066746e-05   7.44100128e-01   1.63746518e+00
 3.50000000e+00   0.00000000e+00   1.00000000e+00   9.39017255e-02   6.53698632e-05   8.50621947e-01   1.62779069e+00
 3.60000000e+00   0.00000000e+00   1.00000000e+00   1.20938206e-01   6.03573252e-05   9.06097433e-01   1.60815350e+00
 3.70000000e+00   0.00000000e+00   1.00000000e+00   1.47565107e-01   5.67346335e-05   9.83129808e-01   1.61144357e+00
 3.80000000e+00   0.00000000e+00   1.00000000e+00   1.69627374e-01   5.30425310e-05   1.08287505e+00   1.61475613e+00
 3.90000000e+00   0.00000000e+00   1.00000000e+00   1.71042105e-01   5.61519559e-05   1.06365445e+00   1.61628258e+00
 4.00000000e+00   0.00000000e+00   1.00000000e+00   1.69327983e-01   5.83890952e-05   1.08516516e+00   1.63645786e+00
 4.10000000e+00   0.00000000e+00   1.00000000e+00   1.54350118e-01   6.30252366e-05   1.05835983e+00   1.65160606e+00
 4.20000000e+00   0.00000000e+00   1.00000000e+00   1.25296369e-01   7.09395665e-05   9.58896081e-01   1.67686970e+00
 4.30000000e+00   0.00000000e+00   1.00000000e+00   1.01599404e-01   7.57011770e-05   9.22625180e-01   1.70026372e+00
 4.40000000e+00   0.00000000e+00   1.00000000e+00   7.02186166e-02   8.24321350e-05   8.41876204e-01   1.71387496e+00
 4.50000000e+00   0.00000000e+00   1.00000000e+00   4.33792738e-02   8.78391913e-05   7.70409449e-01   1.72419549e+00
 4.60000000e+00   0.00000000e+00   1.00000000e+00   3.16870011e-02   8.82427221e-05   7.52357864e-01   1.71874869e+00
 4.70000000e+00   0.00000000e+00   1.00000000e+00   2.04591596e-02   9.00908689e-05   7.12556604e-01   1.70011234e+00
 4.80000000e+00   0.00000000e+00   1.00000000e+00   2.63726027e-02   8.58345205e-05   7.08514859e-01   1.68549118e+00
 4.90000000e+00   0.00000000e+00   1.00000000e+00   4.42809256e-02   7.95312108e-05   7.46875376e-01   1.66185264e+00
 5.00000000e+00   0.00000000e+00   1.00000000e+00   6.15440004e-02   7.50198911e-05   7.59802294e-01   1.63751243e+00

==> figures/perpflapSubcycling/results/watchpoint_SC_S100.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 1.00000000e+00   0.00000000e+00   1.00000000e+00   2.88366994e-01   5.01936483e-05   1.91972860e+00   2.55945336e+00
 2.00000000e+00   0.00000000e+00   1.00000000e+00   1.38657199e-01   4.97561362e-05   9.71324567e-01   1.18255174e+00
 3.00000000e+00   0.00000000e+00   1.00000000e+00  -1.39449401e-01   8.07189359e-05   1.32107284e+00   4.63023571e-01
 4.00000000e+00   0.00000000e+00   1.00000000e+00   3.65241184e-01  -2.25505959e-04  -5.99393030e+00  -7.94237234e+00
 5.00000000e+00   0.00000000e+00   1.00000000e+00  -1.01904156e-01  -1.03495774e-05   2.08252617e+00  -7.83438476e-01

==> figures/perpflapSubcycling/results/watchpoint_SC_S500.csv <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Force0  Force1
 0.00000000e+00   0.00000000e+00   1.00000000e+00   0.00000000e+00   0.00000000e+00   2.29427968e+00  -3.02282515e-14
 5.00000000e+00   0.00000000e+00   1.00000000e+00  -1.58819318e-01   9.83425158e-05   1.02409357e+00   6.04675721e-01
